A Recalibration of Strong Line Oxygen Abundance Diagnostics via the Direct Method and Implications for the High Redshift Universe

We use direct method oxygen abundances in combination with strong optical emission lines, stellar masses ($M_{\star}$), and star formation rates (SFRs) to recalibrate the N2, O3N2, and N2O2 oxygen abundance diagnostics. We stack spectra of $\sim$200,000 star-forming galaxies from the Sloan Digital Sky Survey in bins of $M_{\star}$ and SFR offset from the star forming main sequence to measure the weak emission lines needed to apply the direct method. All three new calibrations are reliable to within $\pm 0.10$ dex from $\log(M_{\star}/M_{\odot}) \sim 7.5 - 10.5$ and up to at least $200~M_{\odot}$ yr$^{-1}$ in SFR. The N2O2 diagnostic is the least subject to systematic biases. We apply the diagnostics to galaxies in the local universe and investigate the $M_{\star}$-$Z$-${\rm SFR}$ relation. The N2 and O3N2 diagnostics suggest the SFR dependence of the $M_{\star}$-$Z$-${\rm SFR}$ relation varies with both $M_{\star}$ and $\Delta \log(SSFR)$, whereas the N2O2 diagnostic suggests a nearly constant dependence on SFR. We apply our calibrations to a sample of high redshift galaxies from the literature, and find them to be metal poor relative to local galaxies with similar $M_{\star}$ and SFR. The calibrations do reproduce direct method abundances of the local analogs. We conclude that the $M_{\star}$-$Z$-${\rm SFR}$ relation evolves with redshift.

==> datafile.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label      Explanations
--------------------------------------------------------------------------------
   1-  5 F5.2   solMass      logM*lo    Lower stellar mass limit of the stack
   6- 10 F5.2   solMass      logM*up    Upper stellar mass limit of the stack
  11- 15 F5.2   solMass/yr   logSFRlo   Lower SFR limit of the stack
  16- 20 F5.2   solMass/yr   logSFRup   Upper SFR limit of the stack
  21- 25 I5     ---          Ngal       Number of galaxies in the stack
  26- 33 F8.3   ---          O/H        ? Oxygen abundance
  34- 41 F8.3   ---        e_O/H        ? Uncertainty on oxygen abundance
  42- 49 F8.3   ---          OII3726    ? [OII]3726 line flux (1)
  50- 57 F8.3   ---        e_OII3726    ? Uncertainty on OII3726
  58- 65 F8.3   ---          OII3729    ? [OII]3729 line flux (1)
  66- 73 F8.3   ---        e_OII3729    ? Uncertainty on OII3729
  74- 81 F8.3   ---          NeIII3868  ? [NeIII]3868 line flux (1)
  82- 89 F8.3   ---        e_NeIII3868  ? Uncertainty on NeIII3868
  90- 97 F8.3   ---          SII4069    ? [SII]4069 line flux (1)
  98-105 F8.3   ---        e_SII4069    ? Uncertainty on SII4069
 106-113 F8.3   ---          SII4076    ? [SII]4076 line flux (1)
 114-121 F8.3   ---        e_SII4076    ? Uncertainty on SII4076
 122-129 F8.3   ---          Hg4340     ? Hg line flux (1)
 130-137 F8.3   ---        e_Hg4340     ? Uncertainty on Hg
 138-145 F8.3   ---          OIII4363   ? [OIII]4363 line flux (1)
 146-153 F8.3   ---        e_OIII4363   ? Uncertainty on OIII4363
 154-161 F8.3   ---          HeII4686   ? HeII4686 line flux (1)
 162-169 F8.3   ---        e_HeII4686   ? Uncertainty on HeII4686
 170-177 F8.3   ---          ArIV4740   ? [ArIV]4740 line flux (1)
 178-185 F8.3   ---        e_ArIV4740   ? Uncertainty on ArIV4740
 186-193 F8.3   ---          Hb4861     ? Hb line flux (1)
 194-201 F8.3   ---        e_Hb4861     ? Uncertainty on Hb
 202-209 F8.3   ---          OIII4959   ? [OIII]4959 line flux (1)
 210-217 F8.3   ---        e_OIII4959   ? Uncertainty on OIII4959
 218-225 F8.3   ---          OIII5007   ? [OIII]5007 line flux (1)
 226-233 F8.3   ---        e_OIII5007   ? Uncertainty on OIII5007
 234-241 F8.3   ---          NII5755    ? [NII]5755 line flux (1)
 242-249 F8.3   ---        e_NII5755    ? Uncertainty on NII5755
 250-257 F8.3   ---          SIII6312   ? [SIII]6312 line flux (1)
 258-265 F8.3   ---        e_SIII6312   ? Uncertainty on SIII6312
 266-273 F8.3   ---          NII6548    ? [NII]6548 line flux (1)
 274-281 F8.3   ---        e_NII6548    ? Uncertainty on NII6548
 282-289 F8.3   ---          Ha6563     ? Ha line flux (1)
 290-297 F8.3   ---        e_Ha6563     ? Uncertainty on Ha
 298-305 F8.3   ---          NII6583    ? [NII]6583 line flux (1)
 306-313 F8.3   ---        e_NII6583    ? Uncertainty on NII6583
 314-321 F8.3   ---          SII6716    ? [SII]6716 line flux (1)
 322-329 F8.3   ---        e_SII6716    ? Uncertainty on SII6716
 330-337 F8.3   ---          SII6731    ? [SII]6731 line flux (1)
 338-345 F8.3   ---        e_SII6731    ? Uncertainty on SII6731
 346-353 F8.3   ---          ArIII7135  ? [ArIII]7135 line flux (1)
 354-361 F8.3   ---        e_ArIII7135  ? Uncertainty on ArIII7135
 362-369 F8.3   ---          OII7320    ? [OII]7320 line flux (1)
 370-377 F8.3   ---        e_OII7320    ? Uncertainty on OII7320
 378-385 F8.3   ---          OII7330    ? [OII]7330 line flux (1)
 386-393 F8.3   ---        e_OII7330    ? Uncertainty on OII7330
 394-401 F8.3   ---          SIII9069   ? [SIII]9069 line flux (1)
 402-409 F8.3   ---        e_SIII9069   ? Uncertainty on SIII9069
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
 7.10  7.20 -1.50 -1.00     1     NaN      NaN   15.415    0.000   21.109    1.731      NaN      NaN      NaN      NaN      NaN      NaN    3.286    0.652      NaN      NaN      NaN      NaN      NaN      NaN   10.318    0.789    6.940    0.771   28.313    0.596      NaN      NaN      NaN      NaN      NaN      NaN   29.508    0.365    3.300    0.427    2.609    0.358    1.758    0.350      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 7.20  7.30  1.00  1.50     1   8.036    0.041   51.680    0.000   70.766    1.386   40.625    1.342      NaN      NaN      NaN      NaN   45.668    0.703    8.100    0.679      NaN      NaN      NaN      NaN   95.569    0.744  184.648    1.277  553.050    1.085      NaN      NaN    2.407    0.311      NaN      NaN  273.327    0.592    6.972    0.679   11.521    0.289    8.014    0.286    7.718    0.338    1.253    0.176    1.794    0.224      NaN      NaN 
 7.20  7.30  1.50  2.00     2     NaN      NaN   13.033    0.000   17.841    0.490      NaN      NaN      NaN      NaN      NaN      NaN    3.580    0.282      NaN      NaN      NaN      NaN      NaN      NaN    7.196    0.170    3.340    0.171   10.258    0.133      NaN      NaN      NaN      NaN    1.246    0.103   20.581    0.092    3.579    0.091    4.473    0.075    3.024    0.072    0.680    0.083      NaN      NaN      NaN      NaN      NaN      NaN 
 7.30  7.40 -1.00 -0.50     1     NaN      NaN    7.707    0.000   10.552    0.807      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    5.530    0.349      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN   15.816    0.307    4.686    0.283    2.483    0.176    2.337    0.204      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 7.30  7.40  1.00  1.50     1     NaN      NaN   32.537    0.000   44.568    1.354   89.916    1.038      NaN      NaN      NaN      NaN   79.642    0.853   29.557    0.817      NaN      NaN    5.327    0.717  162.306    0.717  406.768    4.289 1173.775    3.439      NaN      NaN      NaN      NaN      NaN      NaN  464.196    1.945      NaN      NaN    7.100    0.405    5.111    0.326    7.014    0.325      NaN      NaN      NaN      NaN      NaN      NaN 
 7.30  7.40  1.50  2.00     2   7.751    0.012   27.660    0.000   37.884    1.230   96.914    1.063      NaN      NaN      NaN      NaN   87.799    0.634   32.755    0.617    3.674    0.437    4.299    0.361  175.320    0.655  423.707    3.101 1268.092    2.589      NaN      NaN    1.905    0.232      NaN      NaN  501.414    2.068      NaN      NaN    5.780    0.142    5.365    0.159    7.575    0.281    1.336    0.233    1.028    0.119      NaN      NaN 
 7.40  7.50  1.00  1.50     2   7.825    0.025   39.256    0.000   53.772    0.804   41.017    0.546      NaN      NaN      NaN      NaN   45.178    0.285   10.519    0.266      NaN      NaN      NaN      NaN   92.413    0.365  169.934    0.917  504.543    0.698      NaN      NaN    1.287    0.105      NaN      NaN  264.302    0.751    4.622    0.893    9.666    0.134    6.867    0.134    4.906    0.155    1.363    0.168    1.274    0.191      NaN      NaN 
 7.50  7.60 -1.00 -0.50     1     NaN      NaN   12.962    0.000   17.747    1.205      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    5.489    0.496      NaN      NaN   10.130    0.532      NaN      NaN      NaN      NaN      NaN      NaN   15.698    0.342      NaN      NaN    2.810    0.341    2.709    0.333      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 7.50  7.60  0.50  1.00     3     NaN      NaN   21.634    0.000   29.627    0.318    2.677    0.427      NaN      NaN      NaN      NaN    8.227    0.270      NaN      NaN      NaN      NaN      NaN      NaN   17.318    0.219   13.700    0.209   40.194    0.220      NaN      NaN      NaN      NaN    2.574    0.166   49.530    0.147    6.267    0.153    6.872    0.119    4.945    0.117    1.307    0.195      NaN      NaN      NaN      NaN      NaN      NaN 
 7.50  7.60  1.00  1.50     4   7.895    0.026   39.083    0.000   53.531    0.509   24.354    0.287      NaN      NaN      NaN      NaN   31.728    0.135    6.031    0.131      NaN      NaN      NaN      NaN   65.335    0.151   96.453    0.612  289.040    0.446      NaN      NaN    1.006    0.058    2.413    0.430  186.859    0.298    6.949    0.335    9.736    0.069    6.844    0.068    3.444    0.092    1.093    0.076    0.959    0.072      NaN      NaN 
 7.50  7.60  1.50  2.00     1     NaN      NaN   45.336    0.000   62.085    2.031   25.590    2.593      NaN      NaN      NaN      NaN   29.387    1.112      NaN      NaN      NaN      NaN      NaN      NaN   62.299    0.655   98.062    2.335  298.239    2.226      NaN      NaN      NaN      NaN    8.759    1.532  178.175    0.767   14.931    0.719    9.208    0.393    7.137    0.367    3.940    0.366      NaN      NaN    4.305    0.508      NaN      NaN 
 7.60  7.70 -1.50 -1.00     2     NaN      NaN    6.372    0.000    8.726    0.722      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    3.819    0.278      NaN      NaN    3.280    0.207      NaN      NaN      NaN      NaN    1.519    0.205   10.924    0.141    3.455    0.159    2.447    0.191    2.058    0.194      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 7.60  7.70  1.00  1.50     2     NaN      NaN   46.752    0.000   64.041    1.077   36.703    1.187      NaN      NaN      NaN      NaN   42.665    0.565    7.918    0.565      NaN      NaN      NaN      NaN   89.957    0.465  181.770    1.742  542.250    1.653      NaN      NaN      NaN      NaN      NaN      NaN  257.277    0.394      NaN      NaN   12.423    0.288    8.973    0.280    5.455    0.319      NaN      NaN    2.212    0.335      NaN      NaN 
 7.60  7.70  1.50  2.00     3   8.010    0.012   54.348    0.000   74.438    0.842   46.115    0.310      NaN      NaN      NaN      NaN   49.351    0.148    8.669    0.143    1.754    0.151    0.661    0.125  101.992    0.236  182.648    1.352  537.652    0.860      NaN      NaN    1.440    0.050      NaN      NaN  291.698    0.448      NaN      NaN   11.850    0.076    8.711    0.075    6.269    0.079    1.500    0.058    1.282    0.058      NaN      NaN 
 7.70  7.80 -1.00 -0.50     2     NaN      NaN    5.992    0.000    8.206    0.410      NaN      NaN      NaN      NaN      NaN      NaN    2.922    0.263      NaN      NaN      NaN      NaN      NaN      NaN    8.154    0.524      NaN      NaN    3.323    0.227      NaN      NaN      NaN      NaN    2.667    0.202   23.322    0.202    7.876    0.203    4.012    0.294    2.552    0.298      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 7.70  7.80  0.50  1.00     1   8.380    0.058   39.131    0.000   53.607    0.310   12.490    0.245      NaN      NaN      NaN      NaN   17.813    0.169    1.069    0.180      NaN      NaN      NaN      NaN   37.767    0.172   46.940    0.429  136.090    0.344      NaN      NaN      NaN      NaN    1.987    0.299  108.013    0.306    6.549    0.338   10.530    0.131    7.047    0.127    2.984    0.095    0.765    0.076    0.739    0.085      NaN      NaN 
 7.70  7.80  1.00  1.50     5   7.979    0.047   30.301    0.000   41.502    0.390   24.925    0.335      NaN      NaN      NaN      NaN   22.743    0.178    5.468    0.185      NaN      NaN      NaN      NaN   47.366    0.128   90.485    0.743  267.814    0.593      NaN      NaN    0.790    0.103      NaN      NaN  135.465    0.202    6.734    0.255    7.822    0.088    5.585    0.087    3.228    0.096    0.807    0.124    0.795    0.102      NaN      NaN 
 7.70  7.80  1.50  2.00     1   7.805    0.007   38.378    0.000   52.564    1.345   94.797    0.565      NaN      NaN      NaN      NaN   92.447    0.360   29.500    0.340    2.923    0.267    3.795    0.210  197.240    0.767  442.436    4.299 1356.345    2.756      NaN      NaN    2.507    0.084      NaN      NaN  564.106    1.316      NaN      NaN   11.155    0.127    8.778    0.130    9.295    0.109    2.036    0.099    1.617    0.091      NaN      NaN 
 7.80  7.90  0.50  1.00     2   8.342    0.061   32.670    0.000   44.743    0.364    7.459    0.285      NaN      NaN      NaN      NaN   11.985    0.158      NaN      NaN      NaN      NaN      NaN      NaN   24.428    0.133   28.796    0.361   85.475    0.298      NaN      NaN      NaN      NaN    1.597    0.157   69.864    0.125    4.920    0.139    7.922    0.089    5.633    0.090    1.891    0.094    0.817    0.076    0.529    0.071      NaN      NaN 
 7.80  7.90  1.00  1.50     3   7.923    0.017   28.502    0.000   39.039    0.414   20.942    0.197      NaN      NaN      NaN      NaN   23.400    0.091    4.230    0.087      NaN      NaN      NaN      NaN   48.072    0.148   81.862    0.522  247.011    0.399      NaN      NaN    0.639    0.033    1.721    0.231  137.486    0.168    4.455    0.183    7.028    0.050    5.142    0.050    2.797    0.049    0.934    0.063    0.880    0.070      NaN      NaN 
 7.90  8.00  0.50  1.00     9   8.231    0.020   30.394    0.000   41.626    0.243   11.274    0.279      NaN      NaN      NaN      NaN   15.023    0.079    1.515    0.075      NaN      NaN      NaN      NaN   28.977    0.126   38.905    0.180  114.498    0.169      NaN      NaN    0.320    0.031    2.962    0.264   82.873    0.157    7.843    0.167    7.174    0.072    4.943    0.072    1.934    0.048    0.697    0.024    0.583    0.027      NaN      NaN 
 7.90  8.00  1.00  1.50     3   8.242    0.034   56.981    0.000   78.046    0.602   22.658    0.260      NaN      NaN      NaN      NaN   30.176    0.133    2.967    0.124      NaN      NaN      NaN      NaN   61.448    0.148   87.635    0.806  264.990    0.544      NaN      NaN    0.878    0.070    2.965    0.344  175.740    0.212    7.400    0.232   11.214    0.066    8.351    0.066    4.481    0.062    1.308    0.103    1.127    0.098      NaN      NaN 
 8.00  8.10  0.00  0.50     1     NaN      NaN   16.295    0.000   22.318    0.701      NaN      NaN      NaN      NaN      NaN      NaN    3.906    0.350    0.721    0.127      NaN      NaN      NaN      NaN    8.523    0.225    9.345    0.257   26.299    0.240      NaN      NaN      NaN      NaN      NaN      NaN   24.376    0.162    1.913    0.169    4.215    0.165    2.692    0.174      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.00  8.10  0.50  1.00    10   8.345    0.024   40.463    0.000   55.418    0.234   11.947    0.162      NaN      NaN      NaN      NaN   16.589    0.067    1.312    0.067      NaN      NaN      NaN      NaN   32.209    0.121   43.631    0.364  129.218    0.357      NaN      NaN    0.409    0.026    2.187    0.277   92.118    0.196    5.100    0.207    8.176    0.045    5.932    0.045    2.383    0.036    0.821    0.040    0.842    0.043      NaN      NaN 
 8.00  8.10  1.00  1.50     9   8.034    0.012   42.231    0.000   57.842    0.505   24.994    0.172      NaN      NaN      NaN      NaN   28.706    0.094    4.204    0.088      NaN      NaN      NaN      NaN   58.816    0.096   97.683    0.671  288.093    0.436      NaN      NaN    0.951    0.038    2.295    0.305  168.213    0.209      NaN      NaN   10.088    0.057    7.411    0.057    3.925    0.053    1.289    0.042    1.069    0.046      NaN      NaN 
 8.00  8.10  1.50  2.00     2     NaN      NaN   50.860    0.000   69.653    1.002   49.519    0.441      NaN      NaN      NaN      NaN   58.199    0.209   12.085    0.196    1.854    0.181    1.002    0.144  121.365    0.468  204.956    2.068  605.294    1.369      NaN      NaN    1.548    0.082      NaN      NaN  347.103    0.785   14.809    0.903   13.383    0.097    9.641    0.097    6.094    0.112      NaN      NaN    1.307    0.203      NaN      NaN 
 8.10  8.20  0.00  0.50     4   8.599    0.114   24.265    0.000   33.240    0.241    6.025    0.243      NaN      NaN      NaN      NaN    9.424    0.142      NaN      NaN      NaN      NaN      NaN      NaN   17.139    0.096   19.188    0.147   56.210    0.131      NaN      NaN      NaN      NaN    1.064    0.162   49.019    0.136    3.228    0.146    5.973    0.052    4.104    0.053    1.294    0.073    0.475    0.072    0.329    0.062      NaN      NaN 
 8.10  8.20  0.50  1.00    20   8.236    0.021   27.248    0.000   37.320    0.180    8.277    0.167    0.436    0.082      NaN      NaN   11.415    0.056    0.917    0.053      NaN      NaN      NaN      NaN   23.212    0.052   28.746    0.134   85.923    0.101      NaN      NaN    0.333    0.024    1.371    0.148   66.386    0.083    3.747    0.090    6.485    0.027    4.632    0.027    1.432    0.033    0.695    0.026    0.560    0.028      NaN      NaN 
 8.10  8.20  1.00  1.50    17   8.045    0.011   47.574    0.000   65.162    0.558   24.000    0.295    0.803    0.118      NaN      NaN   29.984    0.082    3.831    0.080      NaN      NaN      NaN      NaN   61.840    0.108   97.470    0.481  289.064    0.376      NaN      NaN    1.036    0.038    2.532    0.329  176.861    0.188      NaN      NaN   11.621    0.045    8.393    0.045    4.412    0.033    1.489    0.044    1.287    0.050      NaN      NaN 
 8.10  8.20  1.50  2.00     1   8.043    0.018   74.270    0.000  101.709    1.105   59.758    0.849      NaN      NaN      NaN      NaN   64.837    0.409   10.044    0.400      NaN      NaN      NaN      NaN  138.051    0.347  260.570    2.248  787.869    1.754      NaN      NaN    2.025    0.153      NaN      NaN  394.826    1.469    9.423    1.486   18.024    0.183   13.248    0.178    9.255    0.162    2.707    0.123    2.508    0.139      NaN      NaN 
 8.20  8.30  0.00  0.50    10   8.483    0.059   19.858    0.000   27.194    0.205    3.574    0.158      NaN      NaN      NaN      NaN    7.060    0.076    0.443    0.070      NaN      NaN      NaN      NaN   12.622    0.059   14.047    0.125   42.444    0.106      NaN      NaN      NaN      NaN    1.006    0.110   36.099    0.080    2.792    0.089    4.398    0.042    3.151    0.042    0.925    0.050    0.387    0.035    0.328    0.033      NaN      NaN 
 8.20  8.30  0.50  1.00    38   8.284    0.018   33.347    0.000   45.672    0.180   10.243    0.183    0.688    0.075      NaN      NaN   14.903    0.049    1.266    0.048      NaN      NaN      NaN      NaN   29.160    0.095   38.636    0.145  114.812    0.137      NaN      NaN    0.415    0.024    2.057    0.191   83.399    0.106    5.206    0.116    7.789    0.021    5.559    0.021    2.117    0.026    0.796    0.029    0.615    0.027      NaN      NaN 
 8.20  8.30  1.00  1.50    13   8.107    0.011   47.354    0.000   64.857    0.503   25.567    0.166    0.933    0.139      NaN      NaN   29.507    0.100    4.028    0.096    0.530    0.052      NaN      NaN   59.886    0.142   98.076    0.714  292.173    0.449      NaN      NaN    0.903    0.030      NaN      NaN  171.275    0.205    7.503    0.217   10.815    0.052    7.909    0.052    4.025    0.040    1.348    0.036    1.028    0.035      NaN      NaN 
 8.20  8.30  1.50  2.00     1     NaN      NaN   51.728    0.000   70.853    1.074   66.666    0.527      NaN      NaN      NaN      NaN   60.229    0.337   12.720    0.327      NaN      NaN    1.229    0.212  127.015    0.736  251.429    4.019  750.374    2.726      NaN      NaN    1.999    0.125      NaN      NaN  363.263    1.434   14.475    1.746   11.736    0.179    8.558    0.180    8.381    0.252      NaN      NaN      NaN      NaN      NaN      NaN 
 8.30  8.40 -1.00 -0.50     1     NaN      NaN    1.198    0.000    1.644    0.168      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    3.026    0.381      NaN      NaN    2.035    0.192      NaN      NaN      NaN      NaN      NaN      NaN    8.654    0.277    1.389    0.257    2.126    0.243      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.30  8.40  0.00  0.50    33   8.709    0.067   19.221    0.000   26.323    0.105    3.007    0.116      NaN      NaN      NaN      NaN    6.114    0.059    0.330    0.053      NaN      NaN      NaN      NaN   10.745    0.050    9.998    0.063   30.163    0.058      NaN      NaN      NaN      NaN    1.091    0.083   30.731    0.064    3.039    0.071    4.419    0.025    3.161    0.025    0.760    0.036    0.303    0.026    0.241    0.030      NaN      NaN 
 8.30  8.40  0.50  1.00    54   8.367    0.014   34.850    0.000   47.730    0.175   10.167    0.178    0.579    0.064      NaN      NaN   14.265    0.046    0.962    0.043      NaN      NaN      NaN      NaN   28.035    0.099   35.884    0.161  106.534    0.158      NaN      NaN    0.396    0.017    2.057    0.198   80.181    0.132    5.330    0.148    7.796    0.028    5.616    0.027    2.088    0.018    0.817    0.018    0.586    0.017      NaN      NaN 
 8.30  8.40  1.00  1.50    22   8.153    0.010   52.500    0.000   71.900    0.521   25.291    0.114    0.882    0.138      NaN      NaN   28.964    0.079    3.423    0.074    0.571    0.069      NaN      NaN   60.659    0.108   96.957    0.765  288.831    0.479    0.211    0.030    0.879    0.023    3.183    0.331  173.484    0.191    8.919    0.211   11.489    0.037    8.533    0.037    4.369    0.030    1.385    0.034    1.292    0.035      NaN      NaN 
 8.30  8.40  1.50  2.00     2   7.993    0.010   61.880    0.000   84.762    0.826   43.643    0.258      NaN      NaN      NaN      NaN   58.759    0.179    8.037    0.168    1.165    0.100      NaN      NaN  126.452    0.339  209.129    2.052  643.124    1.246    0.297    0.051    1.775    0.064    6.515    0.789  361.653    0.570   18.068    0.615   18.642    0.088   14.282    0.088    7.559    0.070    2.574    0.062    1.913    0.068      NaN      NaN 
 8.40  8.50 -1.50 -1.00     1     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    1.883    0.276      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    0.853    0.115    5.385    0.121    1.902    0.116    0.907    0.100    0.575    0.100      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.40  8.50 -1.00 -0.50     1     NaN      NaN   12.260    0.000   16.792    1.335      NaN      NaN      NaN      NaN      NaN      NaN    2.826    0.542      NaN      NaN      NaN      NaN      NaN      NaN   10.598    0.457    4.791    0.553   17.213    0.496      NaN      NaN      NaN      NaN      NaN      NaN   30.309    0.280    5.183    0.299    6.466    0.297    4.008    0.245      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.40  8.50 -0.50  0.00     3     NaN      NaN   16.887    0.000   23.123    0.694      NaN      NaN      NaN      NaN      NaN      NaN    4.513    0.450      NaN      NaN      NaN      NaN      NaN      NaN    8.751    0.327    7.402    0.385   19.883    0.339      NaN      NaN      NaN      NaN      NaN      NaN   25.029    0.202    3.605    0.207    4.565    0.170    2.987    0.170      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.40  8.50  0.00  0.50    67   8.562    0.054   20.064    0.000   27.478    0.144    3.910    0.101    0.382    0.053      NaN      NaN    6.920    0.052    0.355    0.062      NaN      NaN      NaN      NaN   12.514    0.040   13.032    0.105   39.049    0.078      NaN      NaN    0.212    0.021    1.144    0.107   35.789    0.083    3.209    0.090    4.931    0.027    3.428    0.027    0.910    0.026    0.364    0.028    0.298    0.031      NaN      NaN 
 8.40  8.50  0.50  1.00    79   8.325    0.014   33.750    0.000   46.222    0.189    8.767    0.153    0.605    0.056      NaN      NaN   13.306    0.036    0.964    0.036      NaN      NaN      NaN      NaN   26.112    0.064   31.572    0.147   94.212    0.115      NaN      NaN    0.321    0.012    2.036    0.135   74.681    0.094    5.561    0.102    7.668    0.027    5.310    0.026    1.917    0.020    0.764    0.019    0.643    0.019      NaN      NaN 
 8.40  8.50  1.00  1.50    22   8.064    0.012   50.053    0.000   68.556    0.588   28.907    0.156    0.964    0.158      NaN      NaN   32.702    0.089    4.703    0.084    0.530    0.074    0.321    0.048   67.203    0.134  115.992    1.014  344.669    0.625      NaN      NaN    0.962    0.031    3.170    0.508  192.201    0.221    8.890    0.242   11.809    0.043    8.641    0.043    4.647    0.047    1.574    0.065    1.295    0.065      NaN      NaN 
 8.40  8.50  1.50  2.00     3   7.954    0.009   63.061    0.000   86.370    0.879   50.911    0.320    1.623    0.263      NaN      NaN   54.055    0.166    9.741    0.158    0.980    0.093    0.981    0.130  112.167    0.301  210.414    1.709  632.505    1.124      NaN      NaN    1.715    0.058    5.261    0.556  320.797    0.542   12.934    0.602   14.339    0.081   11.198    0.080    7.444    0.083    2.709    0.102    1.992    0.114      NaN      NaN 
 8.50  8.60 -1.00 -0.50     1     NaN      NaN    7.545    0.000   10.336    0.598      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    5.204    0.285    2.343    0.235    7.354    0.260      NaN      NaN      NaN      NaN      NaN      NaN   14.884    0.198    2.256    0.184    4.411    0.157    2.929    0.150      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.50  8.60 -0.50  0.00     9     NaN      NaN    9.366    0.000   12.829    0.341      NaN      NaN      NaN      NaN      NaN      NaN    2.948    0.170      NaN      NaN      NaN      NaN      NaN      NaN    6.008    0.132    4.728    0.151   14.580    0.140      NaN      NaN      NaN      NaN      NaN      NaN   17.182    0.089    1.712    0.096    3.073    0.108    2.313    0.117      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.50  8.60  0.00  0.50   161   8.558    0.029   17.592    0.000   24.091    0.124    3.028    0.058      NaN      NaN      NaN      NaN    5.942    0.030    0.256    0.027      NaN      NaN      NaN      NaN   10.760    0.033    9.999    0.083   30.170    0.059      NaN      NaN    0.108    0.011    1.088    0.080   30.773    0.059    3.124    0.064    4.633    0.018    3.191    0.018    0.784    0.018    0.320    0.014    0.263    0.015      NaN      NaN 
 8.50  8.60  0.50  1.00   106   8.301    0.016   31.487    0.000   43.123    0.209    7.821    0.106    0.681    0.050      NaN      NaN   12.893    0.030    0.953    0.029      NaN      NaN      NaN      NaN   25.556    0.067   30.546    0.154   90.716    0.121    0.110    0.017    0.355    0.013    1.792    0.160   73.089    0.124    5.538    0.133    7.802    0.026    5.577    0.025    1.881    0.016    0.730    0.020    0.592    0.021      NaN      NaN 
 8.50  8.60  1.00  1.50    25   8.210    0.013   49.503    0.000   67.797    0.498   20.457    0.111      NaN      NaN      NaN      NaN   25.782    0.067    2.476    0.066      NaN      NaN    0.148    0.028   52.222    0.110   78.160    0.516  233.628    0.338      NaN      NaN    0.688    0.027    3.213    0.370  149.354    0.226    9.285    0.248   11.052    0.039    8.069    0.038    3.828    0.031    1.325    0.038    1.053    0.042      NaN      NaN 
 8.50  8.60  1.50  2.00     3   8.044    0.011   63.943    0.000   87.576    1.000   65.246    0.298      NaN      NaN      NaN      NaN   59.707    0.218   12.124    0.208    1.594    0.109    0.902    0.091  122.364    0.406  260.092    2.234  772.713    1.384      NaN      NaN    1.691    0.060    4.364    0.524  349.962    0.777   12.497    0.895   13.816    0.123   10.612    0.118    7.466    0.088    1.968    0.086    1.612    0.086      NaN      NaN 
 8.60  8.70 -1.50 -1.00     1     NaN      NaN    7.033    0.000    9.635    0.717      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    5.632    0.391    3.226    0.410    9.813    0.329      NaN      NaN      NaN      NaN      NaN      NaN   16.107    0.234    2.067    0.264      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.60  8.70 -1.00 -0.50     2     NaN      NaN    7.540    0.000   10.326    0.691      NaN      NaN      NaN      NaN      NaN      NaN    2.735    0.353      NaN      NaN      NaN      NaN      NaN      NaN    5.794    0.154    3.289    0.211   10.268    0.175      NaN      NaN      NaN      NaN    1.308    0.130   16.570    0.092    3.507    0.097    3.246    0.120    2.173    0.114      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.60  8.70 -0.50  0.00    51   8.579    0.058   10.972    0.000   15.026    0.158    0.988    0.130      NaN      NaN      NaN      NaN    3.186    0.073      NaN      NaN      NaN      NaN      NaN      NaN    6.326    0.054    4.189    0.056   12.341    0.049      NaN      NaN      NaN      NaN    0.919    0.067   18.093    0.045    2.596    0.047    3.607    0.040    2.501    0.039    0.426    0.039    0.235    0.021    0.164    0.018      NaN      NaN 
 8.60  8.70  0.00  0.50   320   8.614    0.024   16.113    0.000   22.067    0.085    2.389    0.066    0.392    0.031      NaN      NaN    5.192    0.025    0.213    0.024      NaN      NaN      NaN      NaN    9.733    0.033    7.981    0.066   23.881    0.056      NaN      NaN    0.127    0.009    1.088    0.070   27.836    0.069    3.154    0.076    4.453    0.016    3.121    0.016    0.718    0.012    0.259    0.010    0.235    0.010      NaN      NaN 
 8.60  8.70  0.50  1.00   142   8.316    0.014   28.782    0.000   39.419    0.140    6.198    0.090    0.542    0.043      NaN      NaN   11.142    0.027    0.673    0.027    0.242    0.036      NaN      NaN   22.344    0.037   23.839    0.188   71.660    0.117      NaN      NaN    0.260    0.012    1.979    0.110   63.905    0.087    5.652    0.093    7.356    0.018    5.229    0.018    1.608    0.013    0.636    0.015    0.570    0.016      NaN      NaN 
 8.60  8.70  1.00  1.50    36   8.177    0.018   43.331    0.000   59.345    0.412   17.184    0.132    0.953    0.114      NaN      NaN   23.125    0.089    2.254    0.083      NaN      NaN      NaN      NaN   46.709    0.104   69.055    0.500  204.091    0.334      NaN      NaN    0.668    0.048      NaN      NaN  133.587    0.184    8.250    0.197    9.832    0.056    7.371    0.055    3.430    0.055    1.215    0.050    0.933    0.052      NaN      NaN 
 8.60  8.70  1.50  2.00     5   7.915    0.013   65.166    0.000   89.257    1.252   73.895    0.359      NaN      NaN      NaN      NaN   73.180    0.256   16.684    0.244    2.053    0.129    1.538    0.124  153.434    0.576  312.887    2.645  935.538    1.640      NaN      NaN    2.353    0.077      NaN      NaN  438.822    1.177   13.650    1.559   15.254    0.150   11.660    0.149    9.001    0.121    2.451    0.223    2.135    0.215      NaN      NaN 
 8.70  8.80 -1.00 -0.50     8     NaN      NaN    6.227    0.000    8.529    0.343      NaN      NaN      NaN      NaN      NaN      NaN    2.132    0.186      NaN      NaN      NaN      NaN      NaN      NaN    4.316    0.134    1.500    0.130    4.407    0.133      NaN      NaN      NaN      NaN    0.987    0.117   12.344    0.091    2.742    0.096    2.779    0.074    2.041    0.071      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.70  8.80 -0.50  0.00   159   8.587    0.041    9.661    0.000   13.232    0.100    1.094    0.079      NaN      NaN      NaN      NaN    3.103    0.036      NaN      NaN      NaN      NaN      NaN      NaN    5.687    0.027    3.188    0.045    9.363    0.033      NaN      NaN      NaN      NaN    0.918    0.057   16.266    0.048    2.680    0.052    3.568    0.022    2.427    0.022    0.394    0.025    0.211    0.013    0.127    0.013      NaN      NaN 
 8.70  8.80  0.00  0.50   509   8.524    0.025   14.976    0.000   20.510    0.105    1.995    0.052    0.346    0.030      NaN      NaN    4.796    0.018    0.192    0.018      NaN      NaN      NaN      NaN    9.290    0.028    6.541    0.061   19.896    0.042      NaN      NaN    0.108    0.006    1.157    0.056   26.569    0.053    3.345    0.056    4.664    0.015    3.257    0.015    0.629    0.012    0.277    0.010    0.218    0.010      NaN      NaN 
 8.70  8.80  0.50  1.00   158   8.344    0.012   28.483    0.000   39.009    0.109    5.692    0.075    0.570    0.037      NaN      NaN   10.733    0.024    0.615    0.024    0.220    0.025      NaN      NaN   21.331    0.028   21.862    0.176   65.634    0.111    0.077    0.011    0.288    0.013    1.917    0.100   61.007    0.094    5.826    0.102    7.278    0.018    5.191    0.017    1.513    0.011    0.629    0.013    0.524    0.013      NaN      NaN 
 8.70  8.80  1.00  1.50    45   8.268    0.011   48.539    0.000   66.478    0.461   17.462    0.089    0.932    0.110      NaN      NaN   23.599    0.059    2.054    0.059    0.344    0.049      NaN      NaN   47.752    0.131   66.744    0.545  199.496    0.348    0.153    0.019    0.629    0.015    3.701    0.334  136.572    0.186   10.451    0.197   11.409    0.035    8.266    0.034    3.314    0.020    1.153    0.025    0.943    0.025      NaN      NaN 
 8.70  8.80  1.50  2.00     5   8.011    0.019   52.421    0.000   71.795    0.795   35.578    0.268      NaN      NaN      NaN      NaN   38.900    0.231    5.274    0.212      NaN      NaN      NaN      NaN   79.313    0.328  131.887    1.743  394.422    1.126      NaN      NaN    1.005    0.054      NaN      NaN  226.835    0.938   14.154    0.874   12.594    0.086    9.598    0.085    5.185    0.117    1.830    0.109    1.577    0.131      NaN      NaN 
 8.80  8.90 -1.00 -0.50    15     NaN      NaN    9.488    0.000   12.993    0.251      NaN      NaN      NaN      NaN      NaN      NaN    2.988    0.143      NaN      NaN      NaN      NaN      NaN      NaN    5.477    0.095      NaN      NaN   10.510    0.095      NaN      NaN      NaN      NaN    0.686    0.072   15.664    0.064    2.241    0.065    3.408    0.065    2.679    0.067    0.427    0.069      NaN      NaN      NaN      NaN      NaN      NaN 
 8.80  8.90 -0.50  0.00   305   8.843    0.069    8.966    0.000   12.279    0.060    0.876    0.057      NaN      NaN      NaN      NaN    2.770    0.029      NaN      NaN      NaN      NaN      NaN      NaN    5.367    0.035    2.622    0.036    7.686    0.027      NaN      NaN      NaN      NaN    0.872    0.037   15.348    0.036    2.696    0.038    3.520    0.016    2.437    0.016    0.359    0.014    0.145    0.015    0.097    0.013      NaN      NaN 
 8.80  8.90  0.00  0.50   772   8.531    0.018   14.554    0.000   19.932    0.074    1.672    0.051    0.243    0.022      NaN      NaN    4.649    0.017    0.169    0.014      NaN      NaN      NaN      NaN    9.009    0.027    6.021    0.054   18.167    0.036      NaN      NaN    0.080    0.007    1.254    0.062   25.766    0.059    3.570    0.062    4.637    0.014    3.263    0.014    0.617    0.010    0.258    0.007    0.219    0.006      NaN      NaN 
 8.80  8.90  0.50  1.00   182   8.361    0.014   27.103    0.000   37.119    0.173    5.195    0.056    0.506    0.035      NaN      NaN   10.330    0.026    0.509    0.026      NaN      NaN      NaN      NaN   20.577    0.026   19.596    0.115   58.810    0.072      NaN      NaN    0.226    0.010    2.075    0.104   58.849    0.094    6.266    0.100    7.281    0.018    5.229    0.018    1.409    0.013    0.591    0.013    0.475    0.014      NaN      NaN 
 8.80  8.90  1.00  1.50    38   8.188    0.017   45.574    0.000   62.416    0.410   17.102    0.110    0.878    0.111      NaN      NaN   24.189    0.072    2.455    0.070      NaN      NaN      NaN      NaN   48.701    0.112   69.669    0.551  208.976    0.353    0.151    0.021    0.618    0.021    3.543    0.366  139.285    0.201    9.392    0.216   11.494    0.041    8.388    0.041    3.474    0.040    1.115    0.041    0.998    0.044      NaN      NaN 
 8.80  8.90  1.50  2.00     4   8.192    0.017   63.747    0.000   87.289    0.699   24.855    0.184    1.348    0.164      NaN      NaN   33.890    0.140    2.771    0.134      NaN      NaN      NaN      NaN   68.868    0.207   96.261    1.639  293.193    1.017    0.398    0.046    0.953    0.028      NaN      NaN  196.963    0.324   16.576    0.374   14.331    0.077   11.111    0.076    4.986    0.033    1.718    0.047    1.572    0.052      NaN      NaN 
 8.90  9.00 -1.50 -1.00     4     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    2.548    0.270      NaN      NaN      NaN      NaN      NaN      NaN    4.369    0.146    2.021    0.161    6.417    0.156      NaN      NaN      NaN      NaN      NaN      NaN   12.496    0.114    1.823    0.121    3.470    0.143    2.493    0.156      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.90  9.00 -1.00 -0.50    33     NaN      NaN    6.144    0.000    8.414    0.147      NaN      NaN      NaN      NaN      NaN      NaN    2.263    0.090      NaN      NaN      NaN      NaN      NaN      NaN    3.729    0.049    1.533    0.063    4.529    0.057      NaN      NaN      NaN      NaN    0.803    0.063   10.665    0.046    2.390    0.049    2.612    0.035    1.700    0.034      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 8.90  9.00 -0.50  0.00   527   8.811    0.038    8.768    0.000   12.007    0.065    0.861    0.055    0.172    0.032      NaN      NaN    2.868    0.017      NaN      NaN      NaN      NaN      NaN      NaN    5.245    0.030    2.262    0.030    6.687    0.024      NaN      NaN      NaN      NaN    0.984    0.044   15.001    0.042    2.936    0.044    3.457    0.018    2.448    0.018    0.353    0.017    0.147    0.009    0.092    0.007      NaN      NaN 
 8.90  9.00  0.00  0.50   987   8.603    0.026   13.785    0.000   18.878    0.057    1.492    0.049    0.281    0.020      NaN      NaN    4.377    0.014    0.153    0.015      NaN      NaN      NaN      NaN    8.460    0.029    5.050    0.057   15.324    0.039      NaN      NaN    0.085    0.007    1.245    0.063   24.195    0.064    3.674    0.068    4.581    0.015    3.207    0.015    0.556    0.009    0.228    0.008    0.185    0.008      NaN      NaN 
 8.90  9.00  0.50  1.00   212   8.419    0.016   26.138    0.000   35.796    0.112    4.754    0.035    0.464    0.032      NaN      NaN    9.658    0.025      NaN      NaN      NaN      NaN      NaN      NaN   19.211    0.026   18.158    0.122   54.520    0.076      NaN      NaN    0.222    0.009    1.958    0.071   54.943    0.068    5.879    0.070    6.919    0.015    4.983    0.015    1.320    0.012    0.533    0.014    0.426    0.014      NaN      NaN 
 8.90  9.00  1.00  1.50    41   8.208    0.011   43.863    0.000   60.073    0.426   16.207    0.082    0.835    0.110      NaN      NaN   22.381    0.056    1.949    0.053      NaN      NaN      NaN      NaN   45.316    0.111   63.203    0.487  189.133    0.311    0.148    0.019    0.556    0.023    3.771    0.398  129.604    0.200      NaN      NaN   10.413    0.036    7.690    0.036    3.294    0.034    1.113    0.022    0.974    0.024      NaN      NaN 
 8.90  9.00  1.50  2.00     3   8.141    0.022   67.230    0.000   92.081    1.036   39.909    0.403      NaN      NaN      NaN      NaN   45.513    0.317    5.005    0.302      NaN      NaN      NaN      NaN   92.686    0.540  160.200    2.967  482.309    1.959    0.271    0.042    1.285    0.105    9.600    1.756  265.081    1.148   15.569    0.936   14.043    0.135   11.083    0.136    6.990    0.088    2.367    0.075    1.745    0.080      NaN      NaN 
 9.00  9.10 -1.50 -1.00    12     NaN      NaN    5.325    0.000    7.292    0.227      NaN      NaN      NaN      NaN      NaN      NaN    1.786    0.126      NaN      NaN      NaN      NaN      NaN      NaN    3.184    0.085    1.045    0.084    3.168    0.078      NaN      NaN      NaN      NaN    0.738    0.078    9.107    0.057    2.109    0.060    2.453    0.057    1.854    0.056      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.00  9.10 -1.00 -0.50    85     NaN      NaN    5.352    0.000    7.329    0.095    0.884    0.170      NaN      NaN      NaN      NaN    2.058    0.061      NaN      NaN      NaN      NaN      NaN      NaN    3.763    0.040    1.202    0.045    3.854    0.039      NaN      NaN      NaN      NaN    0.871    0.043   10.761    0.033    2.368    0.034    2.673    0.022    1.895    0.023      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.00  9.10 -0.50  0.00   698   8.802    0.041    8.642    0.000   11.835    0.054    0.725    0.041      NaN      NaN      NaN      NaN    2.829    0.019      NaN      NaN      NaN      NaN      NaN      NaN    5.422    0.029    2.083    0.030    6.241    0.022      NaN      NaN      NaN      NaN    1.080    0.038   15.508    0.041    3.325    0.043    3.604    0.013    2.485    0.013    0.370    0.010    0.124    0.009    0.107    0.008      NaN      NaN 
 9.00  9.10  0.00  0.50  1365   8.585    0.018   13.911    0.000   19.051    0.050    1.382    0.049    0.288    0.019      NaN      NaN    4.478    0.013    0.142    0.014      NaN      NaN      NaN      NaN    8.711    0.029    4.755    0.048   14.373    0.032    0.067    0.009    0.087    0.007    1.392    0.061   24.914    0.065    4.188    0.069    4.800    0.015    3.373    0.014    0.546    0.009    0.227    0.006    0.192    0.006      NaN      NaN 
 9.00  9.10  0.50  1.00   228   8.412    0.019   26.981    0.000   36.950    0.174    5.295    0.042    0.557    0.033      NaN      NaN   10.234    0.026    0.530    0.026      NaN      NaN      NaN      NaN   20.470    0.025   20.259    0.151   60.286    0.091    0.076    0.011    0.231    0.010    2.261    0.081   58.543    0.072    6.448    0.076    7.358    0.016    5.292    0.016    1.420    0.013    0.540    0.018    0.449    0.018      NaN      NaN 
 9.00  9.10  1.00  1.50    45   8.197    0.032   45.840    0.000   62.782    0.406   16.910    0.114      NaN      NaN      NaN      NaN   23.806    0.084    2.249    0.080    0.432    0.059      NaN      NaN   48.342    0.141   69.204    0.542  206.426    0.347      NaN      NaN    0.735    0.059    3.980    0.232  138.257    0.226   10.639    0.245   11.265    0.064    8.338    0.063    3.434    0.107    1.404    0.101    0.790    0.091      NaN      NaN 
 9.00  9.10  1.50  2.00     7   8.048    0.023   67.188    0.000   92.008    0.901   38.942    0.309      NaN      NaN      NaN      NaN   47.769    0.283    6.403    0.262      NaN      NaN      NaN      NaN   95.221    0.337  163.496    2.105  483.277    1.387      NaN      NaN    1.312    0.113      NaN      NaN  272.333    0.795   18.606    0.880   14.114    0.210   10.565    0.206    5.821    0.236    2.444    0.169    1.644    0.167      NaN      NaN 
 9.10  9.20 -2.00 -1.50     1     NaN      NaN      NaN      NaN    5.905    0.558      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    2.556    0.305      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    7.311    0.148    2.705    0.156    2.696    0.114    0.983    0.099      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.10  9.20 -1.50 -1.00    12     NaN      NaN    3.927    0.000    5.379    0.286      NaN      NaN      NaN      NaN      NaN      NaN    1.511    0.153      NaN      NaN      NaN      NaN      NaN      NaN    2.846    0.094    0.670    0.080    1.666    0.078      NaN      NaN      NaN      NaN    0.883    0.087    8.141    0.062    2.370    0.065    2.213    0.056    1.380    0.050      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.10  9.20 -1.00 -0.50   115     NaN      NaN    5.163    0.000    7.070    0.073      NaN      NaN      NaN      NaN      NaN      NaN    1.892    0.041      NaN      NaN      NaN      NaN      NaN      NaN    3.596    0.036    1.050    0.038    3.034    0.033      NaN      NaN      NaN      NaN    0.869    0.037   10.286    0.035    2.594    0.036    2.603    0.023    1.769    0.022    0.195    0.019      NaN      NaN      NaN      NaN      NaN      NaN 
 9.10  9.20 -0.50  0.00   939   8.915    0.044    8.317    0.000   11.388    0.053    0.627    0.035    0.138    0.025      NaN      NaN    2.769    0.017      NaN      NaN      NaN      NaN      NaN      NaN    5.212    0.031    1.759    0.032    5.312    0.023      NaN      NaN      NaN      NaN    1.161    0.042   14.905    0.041    3.455    0.043    3.499    0.013    2.427    0.013    0.288    0.012    0.118    0.008    0.080    0.008      NaN      NaN 
 9.10  9.20  0.00  0.50  1640   8.657    0.022   13.503    0.000   18.492    0.051    1.249    0.043    0.255    0.023      NaN      NaN    4.407    0.013      NaN      NaN      NaN      NaN      NaN      NaN    8.505    0.026    4.300    0.048   13.009    0.033    0.054    0.008    0.066    0.007    1.528    0.056   24.325    0.055    4.525    0.059    4.752    0.013    3.339    0.013    0.519    0.008    0.201    0.007    0.169    0.007      NaN      NaN 
 9.10  9.20  0.50  1.00   292   8.387    0.018   25.819    0.000   35.359    0.100    4.343    0.031    0.526    0.034      NaN      NaN    9.632    0.026    0.411    0.026      NaN      NaN      NaN      NaN   19.148    0.027   16.869    0.136   50.650    0.086    0.098    0.013    0.211    0.012    2.325    0.082   54.764    0.070    6.661    0.073    7.238    0.017    5.235    0.017    1.320    0.013    0.547    0.015    0.439    0.014      NaN      NaN 
 9.10  9.20  1.00  1.50    47   8.170    0.026   47.767    0.000   65.421    0.498   20.690    0.164    0.796    0.137      NaN      NaN   26.426    0.097    3.320    0.093      NaN      NaN      NaN      NaN   54.470    0.155   84.961    0.734  256.016    0.494      NaN      NaN    0.753    0.039    4.500    0.440  155.784    0.276   10.465    0.297   11.747    0.062    8.774    0.062    3.579    0.069    1.164    0.081    1.063    0.078      NaN      NaN 
 9.10  9.20  1.50  2.00     6     NaN      NaN   61.488    0.000   84.213    0.946   44.314    0.489      NaN      NaN      NaN      NaN   47.791    0.340    8.194    0.328      NaN      NaN      NaN      NaN   97.767    0.496  178.769    2.313  537.915    1.739      NaN      NaN    1.542    0.243      NaN      NaN  279.614    1.203   12.724    0.998   13.169    0.291   10.024    0.280    7.192    0.574    2.590    0.510      NaN      NaN      NaN      NaN 
 9.20  9.30 -2.00 -1.50     2     NaN      NaN    2.429    0.000    3.327    0.545      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    2.591    0.174      NaN      NaN    1.958    0.178      NaN      NaN      NaN      NaN    0.705    0.127    7.411    0.111    2.276    0.115    1.979    0.110    1.210    0.100      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.20  9.30 -1.50 -1.00    21     NaN      NaN    3.913    0.000    5.358    0.178      NaN      NaN      NaN      NaN      NaN      NaN    1.424    0.123      NaN      NaN      NaN      NaN      NaN      NaN    3.273    0.057    0.577    0.070    1.952    0.061      NaN      NaN      NaN      NaN    0.943    0.072    9.360    0.057    2.699    0.058    2.361    0.043    1.545    0.043      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.20  9.30 -1.00 -0.50   146     NaN      NaN    5.194    0.000    7.111    0.087    0.326    0.063      NaN      NaN      NaN      NaN    1.995    0.041      NaN      NaN      NaN      NaN      NaN      NaN    3.641    0.035    0.796    0.038    2.523    0.030      NaN      NaN      NaN      NaN    0.951    0.032   10.415    0.031    2.851    0.031    2.566    0.016    1.754    0.016    0.185    0.023      NaN      NaN      NaN      NaN      NaN      NaN 
 9.20  9.30 -0.50  0.00  1270   8.832    0.044    7.669    0.000   10.501    0.046    0.607    0.038      NaN      NaN      NaN      NaN    2.701    0.015      NaN      NaN      NaN      NaN      NaN      NaN    5.125    0.026    1.481    0.030    4.524    0.022      NaN      NaN    0.035    0.006    1.193    0.032   14.656    0.034    3.634    0.036    3.435    0.012    2.401    0.011    0.250    0.010    0.111    0.007    0.079    0.007      NaN      NaN 
 9.20  9.30  0.00  0.50  2065   8.638    0.019   12.873    0.000   17.629    0.045    1.086    0.045    0.242    0.015      NaN      NaN    4.337    0.012      NaN      NaN      NaN      NaN      NaN      NaN    8.243    0.029    3.729    0.049   11.308    0.032    0.041    0.006      NaN      NaN    1.583    0.050   23.574    0.051    4.656    0.053    4.664    0.011    3.264    0.010    0.472    0.007    0.193    0.006    0.159    0.006      NaN      NaN 
 9.20  9.30  0.50  1.00   362   8.406    0.012   25.958    0.000   35.549    0.102    4.468    0.029    0.514    0.033      NaN      NaN    9.653    0.018    0.459    0.019      NaN      NaN      NaN      NaN   19.185    0.026   17.019    0.127   51.325    0.079    0.089    0.009    0.189    0.008    2.268    0.089   54.870    0.086    6.890    0.091    7.307    0.016    5.243    0.016    1.311    0.010    0.530    0.010    0.421    0.010      NaN      NaN 
 9.20  9.30  1.00  1.50    47   8.119    0.015   50.990    0.000   69.832    0.519   22.232    0.137    0.949    0.131      NaN      NaN   28.353    0.096    3.089    0.091      NaN      NaN      NaN      NaN   57.362    0.195   87.880    1.012  264.378    0.628    0.196    0.027    0.623    0.035    4.845    0.654  164.056    0.302   12.457    0.347   11.824    0.063    8.937    0.063    3.869    0.045    1.581    0.059    1.243    0.063      NaN      NaN 
 9.20  9.30  1.50  2.00    12     NaN      NaN   66.398    0.000   90.940    0.978   42.095    0.401      NaN      NaN      NaN      NaN   48.519    0.311    6.080    0.285      NaN      NaN      NaN      NaN  101.210    0.494  174.396    2.824  521.971    1.921      NaN      NaN    1.360    0.206   11.275    2.196  289.459    1.171   19.195    1.020   15.940    0.154   12.805    0.152    6.730    0.266    2.029    0.245      NaN      NaN      NaN      NaN 
 9.30  9.40 -2.00 -1.50     1     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    1.588    0.224      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    4.543    0.161    1.956    0.171    0.920    0.120    0.617    0.123      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.30  9.40 -1.50 -1.00    43     NaN      NaN    2.918    0.000    3.995    0.153      NaN      NaN      NaN      NaN      NaN      NaN    1.268    0.062      NaN      NaN      NaN      NaN      NaN      NaN    2.495    0.047    0.365    0.043    1.221    0.044      NaN      NaN      NaN      NaN    0.804    0.035    7.135    0.029    2.316    0.029    1.673    0.028    1.213    0.029      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.30  9.40 -1.00 -0.50   189     NaN      NaN    4.310    0.000    5.901    0.081    0.356    0.059      NaN      NaN      NaN      NaN    1.980    0.036      NaN      NaN      NaN      NaN      NaN      NaN    3.366    0.032    0.643    0.029    2.028    0.025      NaN      NaN      NaN      NaN    0.933    0.029    9.627    0.024    2.824    0.024    2.342    0.014    1.619    0.014    0.127    0.015      NaN      NaN      NaN      NaN      NaN      NaN 
 9.30  9.40 -0.50  0.00  1508   8.939    0.033    7.446    0.000   10.195    0.045    0.548    0.043      NaN      NaN      NaN      NaN    2.743    0.011      NaN      NaN      NaN      NaN      NaN      NaN    5.107    0.026    1.337    0.032    4.073    0.024      NaN      NaN      NaN      NaN    1.358    0.042   14.607    0.040    3.911    0.041    3.354    0.012    2.348    0.011    0.227    0.009    0.092    0.005    0.072    0.005      NaN      NaN 
 9.30  9.40  0.00  0.50  2421   8.717    0.017   12.586    0.000   17.236    0.045    1.017    0.044    0.250    0.022      NaN      NaN    4.335    0.012      NaN      NaN      NaN      NaN      NaN      NaN    8.209    0.028    3.362    0.045   10.257    0.031    0.054    0.006    0.055    0.006    1.657    0.053   23.476    0.056    5.036    0.059    4.691    0.011    3.299    0.011    0.466    0.007    0.166    0.004    0.149    0.005      NaN      NaN 
 9.30  9.40  0.50  1.00   403   8.474    0.021   25.942    0.000   35.527    0.096    4.104    0.035    0.491    0.027      NaN      NaN    9.791    0.022    0.440    0.024    0.169    0.022      NaN      NaN   19.318    0.027   16.118    0.138   48.297    0.085    0.086    0.007    0.197    0.010      NaN      NaN   55.249    0.087    7.718    0.090    7.437    0.020    5.370    0.019    1.259    0.012    0.489    0.016    0.369    0.016      NaN      NaN 
 9.30  9.40  1.00  1.50    62     NaN      NaN   44.494    0.000   60.935    0.414   14.559    0.096    0.851    0.096      NaN      NaN   21.973    0.079    1.607    0.074      NaN      NaN      NaN      NaN   44.842    0.168      NaN      NaN  173.564    0.352    0.235    0.020    0.525    0.024    4.609    0.406  128.249    0.283   11.734    0.296   11.178    0.055    8.359    0.055    3.247    0.029    1.275    0.034    0.989    0.033      NaN      NaN 
 9.30  9.40  1.50  2.00    10   8.261    0.044   55.658    0.000   76.223    0.849   19.586    0.309      NaN      NaN      NaN      NaN   29.761    0.249    1.789    0.222      NaN      NaN      NaN      NaN   60.799    0.418   79.769    1.669  242.550    1.138    0.444    0.046    0.734    0.077    5.448    0.527  173.885    0.819   17.184    0.812   13.350    0.124   10.387    0.122    4.503    0.078    1.307    0.097    1.496    0.121      NaN      NaN 
 9.40  9.50 -2.00 -1.50     1     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    2.804    0.268      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    8.020    0.212    1.868    0.196    2.499    0.258    1.299    0.241      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.40  9.50 -1.50 -1.00    31     NaN      NaN    2.616    0.000    3.581    0.157      NaN      NaN      NaN      NaN      NaN      NaN    1.074    0.067      NaN      NaN      NaN      NaN      NaN      NaN    2.323    0.054      NaN      NaN    1.064    0.059      NaN      NaN      NaN      NaN    0.796    0.037    6.643    0.035    2.250    0.036    1.676    0.036    1.111    0.035      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.40  9.50 -1.00 -0.50   243     NaN      NaN    4.168    0.000    5.707    0.058      NaN      NaN      NaN      NaN      NaN      NaN    1.725    0.033      NaN      NaN      NaN      NaN      NaN      NaN    3.308    0.025    0.568    0.029    1.819    0.027      NaN      NaN      NaN      NaN    0.916    0.028    9.462    0.028    2.893    0.028    2.296    0.013    1.581    0.013    0.140    0.017      NaN      NaN      NaN      NaN      NaN      NaN 
 9.40  9.50 -0.50  0.00  1872   8.801    0.034    7.187    0.000    9.840    0.041    0.499    0.041    0.138    0.017      NaN      NaN    2.789    0.012      NaN      NaN      NaN      NaN      NaN      NaN    5.188    0.025    1.158    0.032    3.595    0.024      NaN      NaN      NaN      NaN    1.449    0.048   14.837    0.049    4.269    0.051    3.352    0.009    2.334    0.009    0.224    0.008    0.089    0.005    0.085    0.005      NaN      NaN 
 9.40  9.50  0.00  0.50  2926   8.719    0.026   11.688    0.000   16.004    0.039    0.824    0.040    0.240    0.019      NaN      NaN    4.180    0.011      NaN      NaN      NaN      NaN      NaN      NaN    7.902    0.028    2.791    0.040    8.513    0.028    0.051    0.006    0.051    0.006    1.736    0.046   22.600    0.048    5.265    0.049    4.564    0.010    3.203    0.010    0.407    0.007    0.158    0.007    0.126    0.006      NaN      NaN 
 9.40  9.50  0.50  1.00   439   8.515    0.016   25.919    0.000   35.492    0.108    3.778    0.032    0.488    0.030      NaN      NaN    9.376    0.021    0.383    0.023    0.180    0.027      NaN      NaN   17.324    0.035   13.743    0.097   41.423    0.072    0.072    0.009    0.147    0.009    2.734    0.120   49.546    0.082    7.517    0.083    6.974    0.017    5.065    0.017    1.125    0.009    0.450    0.011    0.397    0.012      NaN      NaN 
 9.40  9.50  1.00  1.50    66   8.219    0.022   45.555    0.000   62.387    0.419   12.201    0.116    0.762    0.093      NaN      NaN   20.302    0.085    1.212    0.084      NaN      NaN      NaN      NaN   41.351    0.180   48.580    0.568  144.584    0.379      NaN      NaN    0.471    0.025      NaN      NaN  118.264    0.391   12.034    0.258   12.035    0.160    8.851    0.155    2.825    0.039    1.303    0.042    1.011    0.043      NaN      NaN 
 9.40  9.50  1.50  2.00    12   8.248    0.040   58.670    0.000   80.348    0.822   21.294    0.309      NaN      NaN      NaN      NaN   32.392    0.258    1.968    0.229      NaN      NaN      NaN      NaN   65.260    0.456   87.380    1.510  262.858    1.062      NaN      NaN    0.695    0.095    9.465    1.429  186.645    0.851   18.484    0.661   14.037    0.158   10.976    0.154    5.200    0.162    1.576    0.101    1.472    0.124      NaN      NaN 
 9.50  9.60 -2.00 -1.50     1     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    2.255    0.288      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    6.448    0.158    2.463    0.159    1.777    0.215    0.932    0.155      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.50  9.60 -1.50 -1.00    60     NaN      NaN    2.360    0.000    3.231    0.113      NaN      NaN      NaN      NaN      NaN      NaN    1.249    0.051      NaN      NaN      NaN      NaN      NaN      NaN    2.301    0.035      NaN      NaN    0.934    0.040      NaN      NaN      NaN      NaN    0.858    0.048    6.581    0.035    2.373    0.037    1.477    0.017    0.983    0.017      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.50  9.60 -1.00 -0.50   301     NaN      NaN    4.189    0.000    5.735    0.044    0.357    0.049      NaN      NaN      NaN      NaN    1.814    0.024      NaN      NaN      NaN      NaN      NaN      NaN    3.365    0.025    0.568    0.029    1.808    0.024      NaN      NaN      NaN      NaN    1.028    0.028    9.623    0.031    3.073    0.032    2.289    0.011    1.598    0.011    0.123    0.013      NaN      NaN      NaN      NaN      NaN      NaN 
 9.50  9.60 -0.50  0.00  2209   8.926    0.032    6.688    0.000    9.157    0.037    0.476    0.042    0.100    0.018      NaN      NaN    2.768    0.011      NaN      NaN      NaN      NaN      NaN      NaN    5.105    0.025    0.998    0.032    3.060    0.024      NaN      NaN      NaN      NaN    1.516    0.045   14.600    0.045    4.463    0.047    3.243    0.009    2.263    0.009    0.181    0.008    0.079    0.004    0.062    0.004      NaN      NaN 
 9.50  9.60  0.00  0.50  3502   8.704    0.022   11.290    0.000   15.459    0.037    0.761    0.039    0.231    0.019      NaN      NaN    4.159    0.011      NaN      NaN      NaN      NaN      NaN      NaN    7.843    0.026    2.444    0.041    7.462    0.029    0.054    0.005    0.039    0.005    1.786    0.037   22.432    0.040    5.533    0.041    4.494    0.010    3.158    0.010    0.369    0.008    0.154    0.005    0.118    0.005      NaN      NaN 
 9.50  9.60  0.50  1.00   509   8.643    0.018   24.091    0.000   32.987    0.093    2.936    0.034    0.466    0.032      NaN      NaN    8.714    0.021    0.296    0.023      NaN      NaN    0.021    0.000   15.804    0.034   10.841    0.089   32.769    0.066    0.089    0.009    0.145    0.008    2.664    0.100   45.199    0.078    7.665    0.079    6.717    0.021    4.866    0.021    0.963    0.009    0.377    0.009    0.298    0.009      NaN      NaN 
 9.50  9.60  1.00  1.50    72   8.410    0.059   38.605    0.000   52.864    0.259    8.000    0.478    0.691    0.090      NaN      NaN   17.156    0.081    0.800    0.081      NaN      NaN      NaN      NaN   33.352    0.211   34.968    0.329  104.502    0.388    0.125    0.021    0.348    0.032      NaN      NaN   95.388    0.662   11.246    0.245    9.700    0.075    7.299    0.074    2.171    0.038    0.767    0.087    0.648    0.078      NaN      NaN 
 9.50  9.60  1.50  2.00    13   8.297    0.037   71.033    0.000   97.271    1.123   25.843    0.351    1.609    0.244      NaN      NaN   37.199    0.271    2.739    0.249      NaN      NaN      NaN      NaN   74.694    0.542  103.193    2.016  311.004    1.350    0.295    0.045    0.875    0.075      NaN      NaN  213.624    0.991   20.256    0.964   16.093    0.180   12.353    0.178    5.424    0.159    1.676    0.127    1.375    0.128      NaN      NaN 
 9.60  9.70 -2.00 -1.50     2     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    1.129    0.199      NaN      NaN      NaN      NaN      NaN      NaN    3.197    0.242      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    1.260    0.134    9.144    0.111    3.216    0.121    2.131    0.149    1.200    0.125      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.60  9.70 -1.50 -1.00    57     NaN      NaN    2.377    0.000    3.254    0.101      NaN      NaN      NaN      NaN      NaN      NaN    1.144    0.052      NaN      NaN      NaN      NaN      NaN      NaN    2.319    0.036    0.380    0.064    1.193    0.052      NaN      NaN      NaN      NaN    0.873    0.038    6.633    0.030    2.263    0.030    1.504    0.022    1.061    0.022      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.60  9.70 -1.00 -0.50   318     NaN      NaN    3.801    0.000    5.204    0.055    0.417    0.057      NaN      NaN      NaN      NaN    1.781    0.024      NaN      NaN      NaN      NaN      NaN      NaN    3.298    0.025    0.438    0.033    1.579    0.029      NaN      NaN      NaN      NaN    1.099    0.040    9.432    0.036    3.229    0.037    2.170    0.012    1.503    0.011      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.60  9.70 -0.50  0.00  2545   8.974    0.046    6.218    0.000    8.513    0.035    0.478    0.039    0.119    0.019      NaN      NaN    2.701    0.012      NaN      NaN      NaN      NaN      NaN      NaN    4.943    0.024    0.874    0.033    2.708    0.024      NaN      NaN      NaN      NaN    1.427    0.028   14.137    0.029    4.411    0.030    3.110    0.015    2.154    0.015    0.165    0.007    0.067    0.005    0.055    0.005      NaN      NaN 
 9.60  9.70  0.00  0.50  4250   8.739    0.021   10.506    0.000   14.385    0.036    0.666    0.039    0.205    0.018      NaN      NaN    4.116    0.011      NaN      NaN      NaN      NaN      NaN      NaN    7.688    0.026    2.059    0.036    6.219    0.025    0.049    0.005    0.035    0.005    1.934    0.034   21.988    0.037    5.894    0.038    4.385    0.009    3.098    0.009    0.326    0.008    0.132    0.005    0.105    0.004      NaN      NaN 
 9.60  9.70  0.50  1.00   580   8.628    0.012   23.429    0.000   32.080    0.093    2.751    0.065    0.449    0.024      NaN      NaN    8.545    0.023      NaN      NaN      NaN      NaN      NaN      NaN   15.463    0.033    9.725    0.084   29.259    0.062    0.086    0.006    0.123    0.008    2.914    0.113   44.225    0.085    8.349    0.086    6.750    0.021    4.927    0.021    0.907    0.008    0.371    0.007    0.308    0.007      NaN      NaN 
 9.60  9.70  1.00  1.50    90   8.298    0.033   37.858    0.000   51.842    0.238    7.782    0.186    0.723    0.098      NaN      NaN   16.196    0.074    0.644    0.071      NaN      NaN      NaN      NaN   32.054    0.182   30.743    0.269   91.890    0.295    0.128    0.013    0.421    0.039    5.521    0.781   91.676    0.362   11.910    0.267    9.943    0.070    7.434    0.069    2.144    0.031    0.915    0.042    0.772    0.054      NaN      NaN 
 9.60  9.70  1.50  2.00     8     NaN      NaN   59.897    0.000   82.018    1.026   15.781    0.259      NaN      NaN      NaN      NaN   30.075    0.280      NaN      NaN    0.289    0.054      NaN      NaN   60.322    0.563   67.459    1.306  199.766    0.897      NaN      NaN    0.600    0.070      NaN      NaN  172.521    0.963   20.847    0.925   13.802    0.175   10.950    0.176    4.132    0.093      NaN      NaN    1.131    0.154      NaN      NaN 
 9.70  9.80 -1.50 -1.00    40     NaN      NaN    2.463    0.000    3.372    0.195      NaN      NaN      NaN      NaN      NaN      NaN    1.090    0.063      NaN      NaN      NaN      NaN      NaN      NaN    2.513    0.035    0.340    0.053    1.027    0.048      NaN      NaN      NaN      NaN    0.889    0.038    7.186    0.032    2.583    0.032    1.636    0.026    1.137    0.025      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.70  9.80 -1.00 -0.50   375     NaN      NaN    3.702    0.000    5.068    0.044      NaN      NaN      NaN      NaN      NaN      NaN    1.770    0.021      NaN      NaN      NaN      NaN      NaN      NaN    3.170    0.022    0.474    0.028    1.532    0.025      NaN      NaN      NaN      NaN    1.031    0.027    9.068    0.024    3.101    0.024    2.018    0.010    1.410    0.010    0.080    0.011      NaN      NaN      NaN      NaN      NaN      NaN 
 9.70  9.80 -0.50  0.00  2707   8.940    0.052    5.646    0.000    7.730    0.033    0.398    0.033    0.136    0.021      NaN      NaN    2.654    0.010      NaN      NaN      NaN      NaN      NaN      NaN    4.801    0.022    0.749    0.032    2.322    0.024      NaN      NaN      NaN      NaN    1.516    0.029   13.731    0.030    4.514    0.031    2.926    0.008    2.047    0.007    0.140    0.009    0.058    0.005    0.053    0.005      NaN      NaN 
 9.70  9.80  0.00  0.50  4963     NaN      NaN    9.410    0.000   12.884    0.033    0.551    0.037    0.186    0.020      NaN      NaN    3.938    0.009      NaN      NaN      NaN      NaN      NaN      NaN    7.314    0.023    1.649    0.034    5.032    0.024    0.062    0.006      NaN      NaN    1.982    0.032   20.917    0.035    6.000    0.036    4.131    0.007    2.925    0.007    0.286    0.007      NaN      NaN    0.092    0.004      NaN      NaN 
 9.70  9.80  0.50  1.00   716   8.648    0.017   21.806    0.000   29.856    0.085    2.313    0.069    0.412    0.031      NaN      NaN    8.076    0.025      NaN      NaN      NaN      NaN      NaN      NaN   14.402    0.041    7.969    0.085   24.223    0.065    0.072    0.007    0.109    0.007    2.946    0.117   41.189    0.088    8.635    0.088    6.430    0.021    4.718    0.021    0.793    0.007    0.348    0.009    0.262    0.009      NaN      NaN 
 9.70  9.80  1.00  1.50   113   8.364    0.029   38.729    0.000   53.032    0.255    7.460    0.413    0.676    0.074      NaN      NaN   16.418    0.073    0.625    0.070      NaN      NaN      NaN      NaN   31.941    0.193   28.362    0.249   84.843    0.270    0.138    0.011    0.275    0.019      NaN      NaN   91.350    0.140   13.172    0.248   10.372    0.070    7.799    0.069    2.133    0.032    0.840    0.035    0.659    0.038      NaN      NaN 
 9.70  9.80  1.50  2.00     8     NaN      NaN   47.210    0.000   64.643    0.910   11.915    0.327      NaN      NaN      NaN      NaN   23.865    0.285      NaN      NaN      NaN      NaN      NaN      NaN   48.366    0.611   52.934    1.446  152.882    1.103      NaN      NaN      NaN      NaN      NaN      NaN  138.327    1.448   23.721    1.035   12.222    0.218    9.433    0.212    3.256    0.196    0.946    0.168      NaN      NaN      NaN      NaN 
 9.80  9.90 -2.00 -1.50     3     NaN      NaN    3.858    0.000    5.282    0.701      NaN      NaN      NaN      NaN      NaN      NaN    2.117    0.327      NaN      NaN      NaN      NaN      NaN      NaN    3.304    0.210      NaN      NaN    2.585    0.221      NaN      NaN      NaN      NaN    1.144    0.133    9.449    0.122    2.697    0.121    2.715    0.091    1.914    0.091      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.80  9.90 -1.50 -1.00    50     NaN      NaN    2.287    0.000    3.132    0.110      NaN      NaN      NaN      NaN      NaN      NaN    1.226    0.060      NaN      NaN      NaN      NaN      NaN      NaN    2.322    0.037    0.198    0.030    1.465    0.048      NaN      NaN      NaN      NaN    0.842    0.037    6.640    0.027    2.311    0.027    1.516    0.021    1.060    0.021      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.80  9.90 -1.00 -0.50   412     NaN      NaN    3.484    0.000    4.770    0.042    0.435    0.068      NaN      NaN      NaN      NaN    1.686    0.101      NaN      NaN      NaN      NaN      NaN      NaN    3.039    0.026    0.461    0.032    1.649    0.028      NaN      NaN      NaN      NaN    1.044    0.023    8.693    0.022    3.027    0.023    1.949    0.008    1.354    0.008    0.064    0.009      NaN      NaN      NaN      NaN      NaN      NaN 
 9.80  9.90 -0.50  0.00  2923   9.045    0.057    5.025    0.000    6.880    0.030    0.377    0.033    0.105    0.019      NaN      NaN    2.472    0.010      NaN      NaN      NaN      NaN      NaN      NaN    4.494    0.022    0.635    0.027    2.050    0.021      NaN      NaN      NaN      NaN    1.447    0.027   12.852    0.028    4.396    0.028    2.695    0.006    1.887    0.006    0.123    0.008    0.056    0.004    0.032    0.004      NaN      NaN 
 9.80  9.90  0.00  0.50  5774   8.780    0.028    8.226    0.000   11.263    0.028    0.466    0.035    0.150    0.021      NaN      NaN    3.761    0.010      NaN      NaN      NaN      NaN      NaN      NaN    6.895    0.023    1.278    0.032    3.930    0.023    0.062    0.006      NaN      NaN    2.005    0.031   19.720    0.034    6.152    0.035    3.824    0.007    2.719    0.007    0.237    0.007    0.094    0.004    0.071    0.004      NaN      NaN 
 9.80  9.90  0.50  1.00   860   8.696    0.017   19.494    0.000   26.690    0.081    1.763    0.063    0.346    0.024      NaN      NaN    7.383    0.024      NaN      NaN    0.183    0.022      NaN      NaN   13.296    0.034    6.132    0.071   18.586    0.053    0.094    0.008    0.088    0.009    2.901    0.081   38.027    0.069    8.744    0.068    6.217    0.020    4.528    0.020    0.677    0.008    0.266    0.007    0.238    0.008      NaN      NaN 
 9.80  9.90  1.00  1.50   127   8.376    0.036   31.227    0.000   42.759    0.251    5.137    0.235    0.530    0.064      NaN      NaN   13.180    0.064    0.421    0.066      NaN      NaN      NaN      NaN   26.158    0.136   19.555    0.254   58.686    0.183    0.116    0.011    0.183    0.019    5.531    0.595   74.812    0.331   12.534    0.225    9.155    0.060    6.881    0.059    1.564    0.022    0.658    0.030    0.491    0.034      NaN      NaN 
 9.80  9.90  1.50  2.00     5     NaN      NaN   51.942    0.000   71.129    0.949   12.599    0.274      NaN      NaN      NaN      NaN   25.033    0.232      NaN      NaN      NaN      NaN      NaN      NaN   50.619    0.465   53.145    0.521  157.495    0.691      NaN      NaN      NaN      NaN      NaN      NaN  144.770    0.857   17.674    0.631   14.179    0.167   10.788    0.169    3.423    0.203      NaN      NaN      NaN      NaN      NaN      NaN 
 9.90 10.00 -2.00 -1.50     1     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.90 10.00 -1.50 -1.00    34     NaN      NaN    2.945    0.000    4.032    0.097      NaN      NaN      NaN      NaN      NaN      NaN    1.322    0.064      NaN      NaN      NaN      NaN      NaN      NaN    2.251    0.038    0.242    0.041    1.258    0.048      NaN      NaN      NaN      NaN    0.761    0.037    6.437    0.028    2.279    0.027    1.505    0.024    1.074    0.024      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.90 10.00 -1.00 -0.50   396     NaN      NaN    3.173    0.000    4.344    0.049    0.440    0.086      NaN      NaN      NaN      NaN    1.657    0.021      NaN      NaN      NaN      NaN      NaN      NaN    2.877    0.024    0.175    0.010    1.335    0.035      NaN      NaN      NaN      NaN    0.977    0.023    8.227    0.021    2.935    0.021    1.789    0.008    1.239    0.007      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
 9.90 10.00 -0.50  0.00  3049   9.135    0.069    4.523    0.000    6.192    0.032    0.376    0.033      NaN      NaN      NaN      NaN    2.328    0.011      NaN      NaN      NaN      NaN      NaN      NaN    4.202    0.022    0.551    0.029    1.768    0.023    0.060    0.012      NaN      NaN    1.369    0.023   12.018    0.024    4.212    0.024    2.458    0.006    1.725    0.006    0.097    0.008    0.041    0.004    0.031    0.004      NaN      NaN 
 9.90 10.00  0.00  0.50  6589   8.702    0.033    7.244    0.000    9.918    0.034    0.454    0.034    0.129    0.016      NaN      NaN    3.584    0.024      NaN      NaN      NaN      NaN      NaN      NaN    6.525    0.021    1.023    0.033    3.168    0.024    0.066    0.011      NaN      NaN    1.967    0.021   18.661    0.023    6.063    0.023    3.546    0.007    2.515    0.007    0.185    0.007    0.085    0.004    0.066    0.004      NaN      NaN 
 9.90 10.00  0.50  1.00  1069   8.719    0.023   17.331    0.000   23.727    0.058    1.366    0.057    0.296    0.030      NaN      NaN    6.952    0.021      NaN      NaN      NaN      NaN      NaN      NaN   12.349    0.038    4.510    0.062   13.762    0.050    0.086    0.007    0.050    0.008    3.019    0.081   35.319    0.079    9.297    0.080    5.755    0.019    4.242    0.019    0.545    0.007    0.243    0.009    0.178    0.009      NaN      NaN 
 9.90 10.00  1.00  1.50   127   8.328    0.046   30.739    0.000   42.087    0.257    4.230    0.189    0.552    0.057      NaN      NaN   13.055    0.073      NaN      NaN      NaN      NaN      NaN      NaN   25.208    0.140   16.001    0.229   48.273    0.167    0.174    0.012    0.228    0.028    5.804    0.476   72.095    0.249   14.274    0.215    9.211    0.083    6.962    0.082    1.493    0.031    0.571    0.041    0.594    0.053      NaN      NaN 
 9.90 10.00  1.50  2.00     5     NaN      NaN   48.719    0.000   66.707    0.523    8.833    0.238      NaN      NaN      NaN      NaN   21.180    0.182    1.136    0.190      NaN      NaN      NaN      NaN   42.051    0.354   35.658    0.462  105.796    0.557      NaN      NaN      NaN      NaN    6.883    1.189  120.266    0.576   19.194    0.498   13.084    0.186    9.821    0.180    2.591    0.140      NaN      NaN      NaN      NaN      NaN      NaN 
10.00 10.10 -1.50 -1.00    17     NaN      NaN    1.855    0.000    2.541    0.140      NaN      NaN      NaN      NaN      NaN      NaN    0.883    0.078      NaN      NaN      NaN      NaN      NaN      NaN    1.597    0.055      NaN      NaN    1.006    0.055      NaN      NaN      NaN      NaN    0.581    0.045    4.568    0.038    1.656    0.039    1.241    0.025    0.809    0.026      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.00 10.10 -1.00 -0.50   391     NaN      NaN    2.849    0.000    3.900    0.040    0.448    0.069      NaN      NaN      NaN      NaN    1.425    0.023    0.118    0.023      NaN      NaN      NaN      NaN    2.629    0.021    0.211    0.023    1.297    0.030      NaN      NaN      NaN      NaN    0.926    0.025    7.519    0.023    2.737    0.024    1.590    0.007    1.099    0.007      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.00 10.10 -0.50  0.00  2906   9.199    0.088    3.958    0.000    5.418    0.029    0.343    0.033      NaN      NaN      NaN      NaN    2.134    0.013      NaN      NaN      NaN      NaN      NaN      NaN    3.817    0.022    0.474    0.027    1.531    0.022      NaN      NaN      NaN      NaN    1.298    0.020   10.917    0.022    3.952    0.022    2.188    0.004    1.540    0.004    0.077    0.009    0.038    0.004    0.021    0.004      NaN      NaN 
10.00 10.10  0.00  0.50  7468   8.615    0.034    6.200    0.000    8.487    0.029    0.403    0.036    0.093    0.018      NaN      NaN    3.354    0.010      NaN      NaN      NaN      NaN      NaN      NaN    6.058    0.020    0.801    0.031    2.470    0.023      NaN      NaN      NaN      NaN    1.943    0.022   17.327    0.024    5.886    0.025    3.209    0.015    2.261    0.015    0.141    0.007    0.074    0.004    0.061    0.004      NaN      NaN 
10.00 10.10  0.50  1.00  1374   8.713    0.034   14.372    0.000   19.674    0.054    0.979    0.052    0.216    0.029      NaN      NaN    6.169    0.017      NaN      NaN    0.148    0.022      NaN      NaN   11.163    0.033    3.120    0.043    9.383    0.039    0.123    0.011    0.038    0.006    3.061    0.049   31.927    0.058    9.444    0.059    5.309    0.018    3.897    0.018    0.409    0.006    0.196    0.010    0.137    0.010      NaN      NaN 
10.00 10.10  1.00  1.50   103   8.304    0.042   29.338    0.000   40.168    0.281    3.831    0.144    0.527    0.058      NaN      NaN   12.367    0.077      NaN      NaN      NaN      NaN      NaN      NaN   24.123    0.146   14.325    0.246   43.903    0.180    0.163    0.014      NaN      NaN    6.012    0.509   68.991    0.310   14.535    0.236    8.721    0.073    6.615    0.072    1.318    0.024    0.605    0.038    0.517    0.047      NaN      NaN 
10.00 10.10  1.50  2.00     8   8.157    0.053   37.356    0.000   51.148    0.513    4.992    0.516      NaN      NaN      NaN      NaN   17.700    0.184      NaN      NaN      NaN      NaN      NaN      NaN   34.845    0.355   26.486    0.439   78.345    0.523      NaN      NaN    0.391    0.060    8.121    1.280   99.657    0.571   20.971    0.484   10.899    0.175    8.797    0.172    2.211    0.113    1.133    0.089    0.764    0.088      NaN      NaN 
10.10 10.20 -2.00 -1.50     3     NaN      NaN    3.937    0.000    5.395    0.170      NaN      NaN      NaN      NaN      NaN      NaN    1.850    0.155      NaN      NaN      NaN      NaN      NaN      NaN    2.994    0.156    1.432    0.124    3.859    0.129      NaN      NaN      NaN      NaN    1.294    0.220    8.562    0.121    1.116    0.105    2.049    0.157    1.652    0.160      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.10 10.20 -1.50 -1.00    13     NaN      NaN    1.405    0.000    1.925    0.122      NaN      NaN      NaN      NaN      NaN      NaN    1.053    0.104      NaN      NaN      NaN      NaN      NaN      NaN    1.440    0.069      NaN      NaN    1.050    0.070      NaN      NaN      NaN      NaN    0.628    0.058    4.118    0.041    1.394    0.040    1.186    0.035    0.900    0.036      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.10 10.20 -1.00 -0.50   306     NaN      NaN    2.632    0.000    3.602    0.047      NaN      NaN      NaN      NaN      NaN      NaN    1.423    0.022    0.024    0.000      NaN      NaN      NaN      NaN    2.478    0.021    0.142    0.026    1.118    0.030      NaN      NaN      NaN      NaN    0.928    0.028    7.087    0.027    2.738    0.027    1.458    0.011    1.044    0.010      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.10 10.20 -0.50  0.00  2637     NaN      NaN    3.490    0.000    4.777    0.025    0.356    0.033      NaN      NaN      NaN      NaN    1.970    0.010      NaN      NaN      NaN      NaN      NaN      NaN    3.500    0.018    0.383    0.028    1.378    0.022      NaN      NaN      NaN      NaN    1.241    0.020   10.010    0.022    3.762    0.023    1.982    0.005    1.392    0.005      NaN      NaN    0.033    0.006      NaN      NaN      NaN      NaN 
10.10 10.20  0.00  0.50  8126   8.704    0.045    5.261    0.000    7.202    0.035    0.384    0.038      NaN      NaN      NaN      NaN    3.094    0.008      NaN      NaN      NaN      NaN      NaN      NaN    5.567    0.020    0.653    0.030    2.024    0.022    0.066    0.011      NaN      NaN    1.852    0.029   15.920    0.031    5.682    0.032    2.919    0.032    2.015    0.031    0.117    0.007    0.064    0.004    0.038    0.004      NaN      NaN 
10.10 10.20  0.50  1.00  1952   8.677    0.029   11.416    0.000   15.628    0.043    0.725    0.038    0.189    0.026      NaN      NaN    5.493    0.015      NaN      NaN      NaN      NaN      NaN      NaN   10.011    0.021    2.148    0.044    6.475    0.029    0.077    0.007      NaN      NaN    2.949    0.057   28.632    0.063    9.305    0.064    4.795    0.012    3.502    0.012    0.304    0.007    0.152    0.007    0.104    0.006      NaN      NaN 
10.10 10.20  1.00  1.50   139   8.307    0.086   23.818    0.000   32.608    0.161    2.320    0.055    0.415    0.046      NaN      NaN   10.169    0.054      NaN      NaN      NaN      NaN      NaN      NaN   19.450    0.103    9.033    0.143   27.201    0.101    0.168    0.011      NaN      NaN    5.997    0.336   55.626    0.196   13.871    0.174    7.651    0.060    5.783    0.059    0.946    0.025    0.540    0.062    0.346    0.063      NaN      NaN 
10.10 10.20  1.50  2.00     8     NaN      NaN   39.419    0.000   53.959    0.539    5.688    0.563      NaN      NaN      NaN      NaN   19.498    0.236      NaN      NaN      NaN      NaN      NaN      NaN   39.103    0.458   27.376    0.443   83.806    0.580      NaN      NaN      NaN      NaN    7.776    1.259  111.834    0.934   22.339    0.624   11.027    0.157    8.538    0.153    1.864    0.063      NaN      NaN    0.712    0.108      NaN      NaN 
10.20 10.30 -1.50 -1.00     7     NaN      NaN    2.214    0.000    3.032    0.086      NaN      NaN      NaN      NaN      NaN      NaN    0.799    0.057      NaN      NaN      NaN      NaN      NaN      NaN    1.869    0.054    0.198    0.039    1.093    0.072      NaN      NaN      NaN      NaN    0.811    0.069    5.346    0.053    1.810    0.056    1.421    0.035    1.021    0.035      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.20 10.30 -1.00 -0.50   187     NaN      NaN    2.675    0.000    3.662    0.066    0.370    0.067      NaN      NaN      NaN      NaN    1.263    0.032      NaN      NaN      NaN      NaN      NaN      NaN    2.397    0.021    0.175    0.028    1.186    0.031      NaN      NaN      NaN      NaN    0.886    0.032    6.856    0.028    2.644    0.028    1.508    0.014    1.039    0.014      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.20 10.30 -0.50  0.00  2190     NaN      NaN    3.084    0.000    4.221    0.027    0.315    0.032      NaN      NaN      NaN      NaN    1.793    0.011      NaN      NaN      NaN      NaN      NaN      NaN    3.155    0.016    0.304    0.026    1.265    0.022      NaN      NaN      NaN      NaN    1.130    0.024    9.023    0.027    3.491    0.028    1.757    0.006    1.229    0.006      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.20 10.30  0.00  0.50  8185     NaN      NaN    4.488    0.000    6.143    0.032    0.371    0.034      NaN      NaN      NaN      NaN    2.774    0.010      NaN      NaN    0.086    0.011      NaN      NaN    4.956    0.020    0.542    0.028    1.684    0.021    0.059    0.010      NaN      NaN    1.690    0.025   14.173    0.028    5.246    0.029    2.491    0.005    1.770    0.005    0.081    0.007      NaN      NaN    0.035    0.003      NaN      NaN 
10.20 10.30  0.50  1.00  3073   8.714    0.043    8.611    0.000   11.786    0.048    0.544    0.037    0.134    0.025      NaN      NaN    4.691    0.017      NaN      NaN    0.127    0.017      NaN      NaN    8.533    0.021    1.375    0.039    4.166    0.027    0.083    0.008      NaN      NaN    2.794    0.047   24.403    0.047    8.461    0.047    4.009    0.008    2.920    0.008    0.214    0.007    0.106    0.007    0.069    0.007      NaN      NaN 
10.20 10.30  1.00  1.50   182   8.435    0.047   22.513    0.000   30.817    0.162    2.154    0.065    0.405    0.055      NaN      NaN    9.808    0.057      NaN      NaN      NaN      NaN      NaN      NaN   18.399    0.089    7.490    0.125   22.792    0.094    0.141    0.013      NaN      NaN    5.325    0.233   52.621    0.153   14.412    0.149    7.402    0.040    5.576    0.040    0.705    0.017    0.422    0.029    0.302    0.032      NaN      NaN 
10.20 10.30  1.50  2.00     7     NaN      NaN   39.480    0.000   54.045    0.568    4.636    0.553      NaN      NaN      NaN      NaN   17.304    0.260      NaN      NaN      NaN      NaN      NaN      NaN   33.566    0.366   22.256    0.474   66.456    0.517    0.225    0.024      NaN      NaN    8.430    1.656   95.999    0.620   23.010    0.434   11.341    0.173    8.601    0.170    1.749    0.059    0.916    0.108      NaN      NaN      NaN      NaN 
10.30 10.40 -1.50 -1.00     9     NaN      NaN    2.620    0.000    3.588    0.250      NaN      NaN      NaN      NaN      NaN      NaN    1.364    0.153      NaN      NaN      NaN      NaN      NaN      NaN    2.827    0.132    0.927    0.108    2.533    0.077      NaN      NaN      NaN      NaN    1.139    0.126    8.087    0.068    1.997    0.063    1.406    0.054    0.949    0.055      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.30 10.40 -1.00 -0.50   113     NaN      NaN    2.255    0.000    3.088    0.057      NaN      NaN      NaN      NaN      NaN      NaN    1.069    0.028      NaN      NaN      NaN      NaN      NaN      NaN    2.048    0.024    0.303    0.035    1.185    0.034      NaN      NaN      NaN      NaN    0.862    0.032    5.858    0.027    2.237    0.027    1.331    0.020    0.894    0.020      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.30 10.40 -0.50  0.00  1499     NaN      NaN    2.798    0.000    3.829    0.031    0.320    0.037      NaN      NaN      NaN      NaN    1.598    0.014      NaN      NaN      NaN      NaN      NaN      NaN    2.835    0.016    0.267    0.027    1.186    0.024      NaN      NaN      NaN      NaN    1.074    0.025    8.109    0.025    3.179    0.026    1.583    0.006    1.104    0.006      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.30 10.40  0.00  0.50  7628     NaN      NaN    3.713    0.000    5.082    0.034    0.346    0.031      NaN      NaN      NaN      NaN    2.387    0.013      NaN      NaN    0.080    0.010      NaN      NaN    4.252    0.022    0.444    0.028    1.419    0.021    0.060    0.010      NaN      NaN    1.524    0.022   12.161    0.025    4.615    0.026    2.079    0.004    1.482    0.004    0.063    0.008    0.045    0.007      NaN      NaN      NaN      NaN 
10.30 10.40  0.50  1.00  4641   8.735    0.043    6.454    0.000    8.833    0.047    0.451    0.031      NaN      NaN      NaN      NaN    3.960    0.013      NaN      NaN      NaN      NaN      NaN      NaN    7.089    0.019    0.900    0.033    2.736    0.023    0.081    0.010      NaN      NaN    2.406    0.043   20.273    0.045    7.397    0.046    3.245    0.006    2.367    0.006    0.139    0.006    0.075    0.005    0.047    0.005      NaN      NaN 
10.30 10.40  1.00  1.50   243   8.774    0.045   18.962    0.000   25.953    0.148    1.538    0.086    0.314    0.048      NaN      NaN    8.407    0.042      NaN      NaN      NaN      NaN      NaN      NaN   14.496    0.078    4.821    0.082   14.550    0.071    0.089    0.010      NaN      NaN    4.772    0.188   41.458    0.115   13.321    0.109    6.213    0.036    4.693    0.036    0.498    0.014    0.248    0.016    0.195    0.020      NaN      NaN 
10.30 10.40  1.50  2.00     6     NaN      NaN   27.509    0.000   37.651    0.361    3.580    0.295      NaN      NaN      NaN      NaN   12.007    0.152      NaN      NaN      NaN      NaN      NaN      NaN   22.414    0.222   12.850    0.327   36.018    0.262      NaN      NaN      NaN      NaN    6.525    1.088   64.103    0.614   14.690    0.520    8.264    0.130    6.334    0.131    1.023    0.046      NaN      NaN    0.281    0.016      NaN      NaN 
10.40 10.50 -1.50 -1.00     6     NaN      NaN    3.034    0.000    4.156    0.176      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN    2.241    0.101      NaN      NaN    1.368    0.116      NaN      NaN      NaN      NaN    0.758    0.100    6.410    0.085    2.088    0.086    2.369    0.119    1.327    0.115      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.40 10.50 -1.00 -0.50    34     NaN      NaN    2.790    0.000    3.820    0.074      NaN      NaN      NaN      NaN      NaN      NaN    1.160    0.075      NaN      NaN      NaN      NaN      NaN      NaN    1.990    0.045    0.441    0.043    1.510    0.057      NaN      NaN      NaN      NaN    0.936    0.071    5.690    0.045    2.151    0.041    1.556    0.032    1.141    0.032      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.40 10.50 -0.50  0.00   805     NaN      NaN    2.552    0.000    3.493    0.027    0.383    0.034      NaN      NaN      NaN      NaN    1.403    0.015      NaN      NaN      NaN      NaN      NaN      NaN    2.568    0.015    0.166    0.029    1.154    0.027    0.089    0.015      NaN      NaN    0.982    0.029    7.343    0.029    2.976    0.030    1.420    0.007    0.996    0.007      NaN      NaN    0.042    0.006      NaN      NaN      NaN      NaN 
10.40 10.50  0.00  0.50  5872     NaN      NaN    3.190    0.000    4.366    0.032    0.338    0.034      NaN      NaN      NaN      NaN    2.086    0.012      NaN      NaN      NaN      NaN      NaN      NaN    3.684    0.019    0.372    0.025    1.244    0.020    0.056    0.010      NaN      NaN    1.366    0.023   10.536    0.025    4.097    0.026    1.798    0.005    1.275    0.005    0.053    0.008    0.039    0.006      NaN      NaN      NaN      NaN 
10.40 10.50  0.50  1.00  6640   8.696    0.060    5.030    0.000    6.884    0.048    0.382    0.032      NaN      NaN      NaN      NaN    3.386    0.016      NaN      NaN    0.099    0.011      NaN      NaN    5.926    0.022    0.650    0.029    1.953    0.021      NaN      NaN      NaN      NaN    2.104    0.025   16.950    0.027    6.395    0.028    2.655    0.006    1.917    0.005    0.102    0.007    0.066    0.005    0.029    0.004      NaN      NaN 
10.40 10.50  1.00  1.50   581     NaN      NaN   11.957    0.000   16.364    0.091    0.839    0.049      NaN      NaN      NaN      NaN    6.296    0.037      NaN      NaN    0.145    0.024      NaN      NaN   11.120    0.049    2.205    0.055    6.830    0.048    0.124    0.013      NaN      NaN    4.116    0.106   31.804    0.091   11.516    0.090    4.816    0.024    3.603    0.024    0.301    0.009    0.181    0.029      NaN      NaN      NaN      NaN 
10.40 10.50  1.50  2.00    19     NaN      NaN   21.703    0.000   29.705    0.333    2.265    0.140      NaN      NaN      NaN      NaN    9.870    0.125      NaN      NaN      NaN      NaN      NaN      NaN   19.237    0.178    7.997    0.208   24.198    0.172      NaN      NaN      NaN      NaN    6.240    0.422   55.018    0.301   15.750    0.244    7.092    0.089    5.549    0.088      NaN      NaN    0.403    0.056      NaN      NaN      NaN      NaN 
10.50 10.60 -1.50 -1.00     2     NaN      NaN    1.560    0.000    2.137    0.103      NaN      NaN      NaN      NaN      NaN      NaN    0.371    0.067      NaN      NaN      NaN      NaN      NaN      NaN    0.646    0.051      NaN      NaN    0.772    0.066      NaN      NaN      NaN      NaN    0.434    0.062    1.847    0.046    0.589    0.038    0.765    0.039    0.534    0.048      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.50 10.60 -1.00 -0.50    16     NaN      NaN    2.837    0.000    3.885    0.089      NaN      NaN      NaN      NaN      NaN      NaN    0.739    0.066      NaN      NaN      NaN      NaN      NaN      NaN    1.985    0.062    0.522    0.063    1.287    0.064      NaN      NaN      NaN      NaN    1.013    0.087    5.677    0.071    2.126    0.062    1.874    0.073    1.417    0.081      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.50 10.60 -0.50  0.00   290     NaN      NaN    2.523    0.000    3.453    0.030    0.381    0.047      NaN      NaN      NaN      NaN    1.347    0.028      NaN      NaN      NaN      NaN      NaN      NaN    2.424    0.019    0.275    0.031    1.183    0.030      NaN      NaN      NaN      NaN    1.009    0.023    6.933    0.024    2.723    0.024    1.388    0.018    0.925    0.017      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.50 10.60  0.00  0.50  3306     NaN      NaN    2.803    0.000    3.837    0.026    0.322    0.033      NaN      NaN      NaN      NaN    1.794    0.015      NaN      NaN    0.067    0.012      NaN      NaN    3.159    0.020    0.353    0.025    1.207    0.020      NaN      NaN      NaN      NaN    1.244    0.023    9.036    0.024    3.597    0.025    1.555    0.006    1.103    0.006      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.50 10.60  0.50  1.00  7499   8.819    0.064    3.764    0.000    5.151    0.045    0.341    0.029      NaN      NaN      NaN      NaN    2.700    0.018      NaN      NaN      NaN      NaN      NaN      NaN    4.670    0.023    0.485    0.024    1.446    0.018    0.068    0.010      NaN      NaN    1.759    0.031   13.356    0.033    5.188    0.034    2.052    0.009    1.474    0.008    0.059    0.007    0.044    0.004    0.019    0.003      NaN      NaN 
10.50 10.60  1.00  1.50  1822   8.726    0.069    7.158    0.000    9.795    0.070    0.499    0.036    0.030    0.000      NaN      NaN    4.571    0.026      NaN      NaN    0.133    0.014      NaN      NaN    7.900    0.027    1.045    0.037    3.167    0.028    0.092    0.013      NaN      NaN    2.934    0.062   22.593    0.058    8.635    0.058    3.359    0.015    2.483    0.015    0.140    0.007    0.094    0.009    0.049    0.008      NaN      NaN 
10.50 10.60  1.50  2.00    54     NaN      NaN   16.007    0.000   21.904    0.208    1.096    0.104      NaN      NaN      NaN      NaN    7.943    0.085      NaN      NaN    0.249    0.036      NaN      NaN   13.141    0.146    3.424    0.120   10.759    0.110      NaN      NaN      NaN      NaN    5.099    0.320   37.582    0.218   13.475    0.205    5.244    0.054    4.055    0.053    0.486    0.033      NaN      NaN      NaN      NaN      NaN      NaN 
10.60 10.70 -1.50 -1.00     2     NaN      NaN    9.232    0.000   12.641    0.720      NaN      NaN      NaN      NaN      NaN      NaN    2.941    0.274      NaN      NaN      NaN      NaN      NaN      NaN    5.887    0.235      NaN      NaN    5.963    0.299      NaN      NaN      NaN      NaN    1.581    0.210   16.837    0.165    4.060    0.172    4.383    0.159    2.014    0.141      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.60 10.70 -1.00 -0.50     5     NaN      NaN    1.488    0.000    2.038    0.090      NaN      NaN      NaN      NaN      NaN      NaN    0.580    0.083      NaN      NaN      NaN      NaN      NaN      NaN    1.069    0.091      NaN      NaN    1.139    0.088      NaN      NaN      NaN      NaN      NaN      NaN    3.058    0.086    1.239    0.098    0.898    0.069    0.792    0.066      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.60 10.70 -0.50  0.00    81     NaN      NaN    3.005    0.000    4.114    0.066      NaN      NaN      NaN      NaN      NaN      NaN    1.247    0.037      NaN      NaN      NaN      NaN      NaN      NaN    2.184    0.036    0.437    0.039    1.528    0.038      NaN      NaN      NaN      NaN    1.039    0.058    6.247    0.042    2.393    0.040    1.513    0.030    1.031    0.029      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.60 10.70  0.00  0.50  1264     NaN      NaN    2.408    0.000    3.296    0.026    0.284    0.029      NaN      NaN      NaN      NaN    1.521    0.020      NaN      NaN      NaN      NaN      NaN      NaN    2.638    0.018    0.328    0.027    1.123    0.021      NaN      NaN      NaN      NaN    1.116    0.032    7.544    0.030    3.063    0.031    1.355    0.008    0.944    0.008      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.60 10.70  0.50  1.00  5970     NaN      NaN    3.077    0.000    4.212    0.037    0.324    0.034      NaN      NaN      NaN      NaN    2.147    0.018      NaN      NaN    0.090    0.007      NaN      NaN    3.777    0.025    0.397    0.024    1.244    0.019    0.066    0.010      NaN      NaN    1.481    0.043   10.801    0.045    4.324    0.047    1.677    0.010    1.209    0.010      NaN      NaN    0.023    0.004      NaN      NaN      NaN      NaN 
10.60 10.70  1.00  1.50  4052     NaN      NaN    4.870    0.000    6.665    0.059    0.370    0.030      NaN      NaN      NaN      NaN    3.347    0.025      NaN      NaN      NaN      NaN      NaN      NaN    5.778    0.031    0.636    0.029    1.867    0.023      NaN      NaN      NaN      NaN    2.260    0.074   16.526    0.067    6.468    0.069    2.425    0.015    1.792    0.015    0.073    0.007    0.063    0.008      NaN      NaN      NaN      NaN 
10.60 10.70  1.50  2.00   270     NaN      NaN   10.317    0.000   14.117    0.118    0.704    0.051      NaN      NaN      NaN      NaN    6.019    0.044      NaN      NaN      NaN      NaN      NaN      NaN   10.279    0.071    1.776    0.068    5.379    0.053    0.112    0.013      NaN      NaN    4.211    0.217   29.398    0.143   11.515    0.129    4.306    0.039    3.232    0.038    0.218    0.011    0.156    0.017      NaN      NaN      NaN      NaN 
10.70 10.80 -1.00 -0.50     7     NaN      NaN    3.396    0.000    4.651    0.133      NaN      NaN      NaN      NaN      NaN      NaN    1.357    0.109      NaN      NaN      NaN      NaN      NaN      NaN    2.934    0.086    0.831    0.084    2.933    0.099      NaN      NaN      NaN      NaN    1.320    0.110    8.392    0.084    2.559    0.079    1.675    0.066    1.247    0.064      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.70 10.80 -0.50  0.00    19     NaN      NaN    2.977    0.000    4.076    0.137      NaN      NaN      NaN      NaN      NaN      NaN    1.283    0.075      NaN      NaN      NaN      NaN      NaN      NaN    2.012    0.073    0.483    0.047    1.644    0.052      NaN      NaN      NaN      NaN    1.048    0.099    5.756    0.068    2.205    0.053    1.408    0.033    0.970    0.032      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.70 10.80  0.00  0.50   314     NaN      NaN    2.188    0.000    2.996    0.040    0.251    0.035      NaN      NaN      NaN      NaN    1.273    0.025      NaN      NaN      NaN      NaN      NaN      NaN    2.263    0.021    0.144    0.011    1.060    0.029    0.043    0.003      NaN      NaN    1.076    0.037    6.473    0.033    2.717    0.033    1.267    0.015    0.877    0.015      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.70 10.80  0.50  1.00  3116     NaN      NaN    2.495    0.000    3.415    0.032    0.298    0.028      NaN      NaN      NaN      NaN    1.796    0.021      NaN      NaN    0.079    0.011      NaN      NaN    3.055    0.024    0.316    0.020    1.120    0.018    0.069    0.012      NaN      NaN    1.290    0.051    8.737    0.045    3.539    0.045    1.417    0.011    1.005    0.011      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.70 10.80  1.00  1.50  5168     NaN      NaN    3.642    0.000    4.984    0.049    0.358    0.033      NaN      NaN      NaN      NaN    2.627    0.025      NaN      NaN      NaN      NaN      NaN      NaN    4.516    0.037    0.483    0.025    1.399    0.019    0.067    0.010      NaN      NaN    1.823    0.064   12.917    0.064    5.009    0.066    1.854    0.016    1.339    0.016      NaN      NaN    0.044    0.007      NaN      NaN      NaN      NaN 
10.70 10.80  1.50  2.00   877     NaN      NaN    6.782    0.000    9.280    0.085    0.515    0.039      NaN      NaN      NaN      NaN    4.372    0.040      NaN      NaN      NaN      NaN      NaN      NaN    7.636    0.059    0.949    0.041    2.870    0.033      NaN      NaN      NaN      NaN    3.061    0.141   21.838    0.114    8.834    0.112    3.159    0.029    2.312    0.028    0.119    0.008    0.090    0.009      NaN      NaN      NaN      NaN 
10.80 10.90 -0.50  0.00     9     NaN      NaN    3.552    0.000    4.864    0.217      NaN      NaN      NaN      NaN      NaN      NaN    1.125    0.113      NaN      NaN      NaN      NaN      NaN      NaN    3.020    0.101      NaN      NaN    1.671    0.118      NaN      NaN      NaN      NaN    1.253    0.108    8.638    0.084    2.918    0.087    2.098    0.071    1.180    0.068      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.80 10.90  0.00  0.50    99     NaN      NaN    2.386    0.000    3.266    0.067      NaN      NaN      NaN      NaN      NaN      NaN    1.259    0.052      NaN      NaN      NaN      NaN      NaN      NaN    2.249    0.035    0.390    0.034    1.202    0.029      NaN      NaN      NaN      NaN    1.034    0.052    6.432    0.047    2.586    0.047    1.368    0.027    1.043    0.027      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.80 10.90  0.50  1.00  1242     NaN      NaN    2.212    0.000    3.027    0.034      NaN      NaN      NaN      NaN      NaN      NaN    1.447    0.019      NaN      NaN    0.074    0.012      NaN      NaN    2.514    0.029    0.308    0.025    1.041    0.021      NaN      NaN      NaN      NaN    1.149    0.059    7.191    0.045    3.033    0.042    1.227    0.015    0.850    0.015      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.80 10.90  1.00  1.50  4289     NaN      NaN    2.979    0.000    4.077    0.041    0.296    0.032      NaN      NaN      NaN      NaN    2.106    0.025      NaN      NaN      NaN      NaN      NaN      NaN    3.684    0.033    0.379    0.022    1.219    0.019    0.064    0.010      NaN      NaN    1.658    0.086   10.535    0.070    4.187    0.067    1.548    0.018    1.115    0.018      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.80 10.90  1.50  2.00  1661     NaN      NaN    4.934    0.000    6.751    0.074    0.386    0.036      NaN      NaN      NaN      NaN    3.443    0.040      NaN      NaN      NaN      NaN      NaN      NaN    5.786    0.051    0.683    0.032    1.890    0.028    0.086    0.012      NaN      NaN    2.445    0.128   16.548    0.108    6.720    0.106    2.272    0.025    1.642    0.025    0.060    0.007    0.060    0.007      NaN      NaN      NaN      NaN 
10.90 11.00 -0.50  0.00     3     NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.90 11.00  0.00  0.50    24     NaN      NaN    1.940    0.000    2.656    0.079      NaN      NaN      NaN      NaN      NaN      NaN    1.122    0.063      NaN      NaN      NaN      NaN      NaN      NaN    1.954    0.052      NaN      NaN    0.990    0.051      NaN      NaN      NaN      NaN    1.042    0.101    5.590    0.077    2.367    0.071    1.151    0.097    0.913    0.101      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.90 11.00  0.50  1.00   323     NaN      NaN    1.885    0.000    2.580    0.030    0.270    0.035      NaN      NaN      NaN      NaN    1.246    0.032      NaN      NaN      NaN      NaN      NaN      NaN    2.261    0.033    0.319    0.030    1.061    0.028      NaN      NaN      NaN      NaN    1.121    0.110    6.467    0.065    2.912    0.050    1.156    0.019    0.781    0.018      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.90 11.00  1.00  1.50  1633     NaN      NaN    2.644    0.000    3.619    0.048    0.318    0.033      NaN      NaN      NaN      NaN    1.944    0.025      NaN      NaN      NaN      NaN      NaN      NaN    3.313    0.038    0.357    0.020    1.133    0.019    0.071    0.011      NaN      NaN    1.481    0.106    9.475    0.089    3.942    0.075    1.425    0.019    0.991    0.018      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 
10.90 11.00  1.50  2.00   929     NaN      NaN    4.455    0.000    6.096    0.094    0.377    0.034      NaN      NaN      NaN      NaN    3.105    0.042      NaN      NaN      NaN      NaN      NaN      NaN    5.139    0.057    0.580    0.032    1.623    0.027    0.101    0.013      NaN      NaN    2.086    0.121   14.697    0.109    5.977    0.108    2.019    0.027    1.481    0.027      NaN      NaN      NaN      NaN      NaN      NaN      NaN      NaN 



==> resp.txt <==

Dear Editor, 

Thank you for finding an expert referee for our paper, “A Recalibration of Strong Line Oxygen Abundance Diagnostics via the Direct Method and Implications for the High Redshift Universe." We have addressed all of the referees comments as described below, and used a bold font to highlight new/changed text in our manuscript. We hope our paper is now suitable for publication in MNRAS.  

Reviewer's Comments:

I have reviewed the manuscript “A Recalibration of Strong Line Oxygen Abundance Diagnostics via the Direct Method and Implications for the High Redshift Universe” by Brown et al. which attempt to recalibrate the N2, O3N2 and N2O2 oxygen abundance diagnostics on the basis of stacked spectra from SDSS. Despite the extensive work made by the authors, I cannot recommend publication in its current form. My major concerns are:

1) Stacking technique. I was looking also at the paper of Andrews & Martini 2013 were more details on the stacking procedure are given, and I am not convinced on how you can justify your stack strategy? Because you want to recover the faintest oxygen lines increasing the S/N?   Why are you stacking by Mass or SSFR instead of doing that on the BPT diagram? In my opinion, you can use the stack technique when you are analysing some linear and additive physical properties. Here the authors make stacks to get something that is not linear as the lines ratios/fluxes. They are sensitive to different parameters: the abundance of the element, the temperature of the radiation supplied by the ionizing stars (in the case of the auroral lines), the ionization parameter, U, the electron density of the surrounding environment. In addition, the authors never mention which are the effects of the extinction in their stacked data. My suggestion is to find individual galaxies data with real auroral lines detections, simulate the spectra within different apertures and then compute O/H, N/O and the ionization parameter via direct methods and finally compare these with their results. Otherwise you can also make photoionisation models able to cover the same range properties of your sample and test the effect of the stacking.

Authors: The goal of our stacking is to increase the signal-to-noise ratio of the faint, auroral lines that are not detected in individual spectra in order to determine direct method metallicities. We certainly agree with the referee that stacking galaxies with different metallicities and ionizing stars, as well as ionization parameter and density, would produce results that are at best difficult to interpret. To address this point, each stack is only composed of galaxies that should have the same values of these quantities.  This is why each stack is only composed of galaxies with a very limited range of stellar mass and sSFR, because other work has shown a very good correlation between stellar mass and metallicity, and a somewhat improved correlation between stellar mass, star formation rate, and metallicity. 

A good justification of this approach is provided in Andrews & Martini (2013).  Section 4 of that paper presents an analysis of 181 galaxies with individual detections of the faint, auroral lines (from Pilyugin et al. 2010) that were stacked into stellar mass bins of 0.1 dex. Figure 7 of AM13 shows that the electron temperatures (both [OII] and [OIII]) and oxygen abundances of the individual galaxies agree very well with the stacked values. AM13 also used stacks of galaxies with both similar stellar masses and star formation rates to demonstrate that oxygen abundance is anticorrelated with star formation rate at fixed stellar mass. This result further motives our strategy to stack galaxies that are very similar in both of these quantities, as these similarities address the concerns raised by the referee. We actually stack galaxies with similar stellar mass and Delta log(SSFR), rather than stellar mass and SFR, although Delta log(sSFR) and SFR are equivalent at fixed mass (modulo a zeropoint shift).  

We emphasize that this analysis does not assume that galaxies at fixed strong line ratio necessarily have the same metallicity. Strong line ratios are an imperfect tracer of oxygen abundance. As the referee points out, they are heavily biased by the ionization conditions of galaxies. By binning in stellar mass and Delta log(SSFR), we are attempting to minimize the parameter space over which the strong line ratios going into the stacks can be biased by the underlying physical conditions. Similarly, we base our calibrations on Delta log(SSFR), which accounts for some of the variation in the ionization conditions that bias the strong line ratios. We emphasize that even at fixed stellar mass and star formation rate there is scatter in the strong line ratios of a factor of a few. This is comparable to the scatter in strong line diagnostics at fixed metallicity seen in other calibrations studies, and should not preclude the development of calibrations using our physically motivated binning scheme.

With regard to the effects of extinction, indeed there is not a significant discussion included in the text. We dereddened our spectra with the Cardelli et al. (1989) reddening law and assumed Case B recombination to calculate the total extinction. This is the same procedure used by AM13, as well as almost all SDSS studies of emission line galaxies (e.g. Kauffmann et al. 2003; Brinchmann et al. 2004).  

We have added more text to Sections 2.2 and  2.3 to explain these points more clearly. 

2) The SDSS data provide the statistically most complete samples of fundamental galaxy properties, however, they represent integrated quantities derived over the central 3 arcsec only, i.e. the results suffer from highly significant aperture effects. A discussion on the impact of this well known aperture bias on the results is missing.

Authors: We agree that aperture effects could be important, and are an important issue for all studies based on single-fiber measurements such as SDSS. We have updated the text to include more discussion of this point. For example, we note in Section 2.1 that Tremonti et al. (2004) looked at the impact of aperture size on metallicity (see their Figure 9) and found an 0.05 dex effect with aperture size for a similar redshift range as our sample -- this is smaller than the precision of our calibrations. We also include an order of magnitude estimate of the maximal effect of our redshift cuts. To do this we adopt a metallicity gradient and assume the measured O/H is a weighted average based on the area subtended by a 3" aperture at z = 0.078 and z = 0.25. The maximum magnitude of this effect is on the order of 0.2 dex, which is less than the spread in O/H at fixed stellar mass. Since our sample is not bimodally distributed at the near and far limits of our redshift cuts, we conclude that it is unlikely that aperture effects are driving the apparent O/H dependence on SFR. We look forward to using data from spatially resolved studies like CALIFA, SAMI, and MaNGA to investigate this concern in greater detail. 

3) The oxygen abundance calibrations are something really challenging due to the difficulty in the detection of the auroral lines. I do not see this work as a REcalibration, is more a statical evaluation of the behaviour of the oxygen abundance assuming that the line ratios are linear within their stacks.

Authors: We have fit for the best, empirical calibrations between strong line ratios and direct method metallicities for stacks at fixed stellar mass and sSFR. As this has been done before for measurements of HII regions and individual galaxies (unstacked), we prefer the term 'recalibration.' However, we would be happy to change the title to something like 'A New Calibration of Strong Line Abundance Diagnostics via the Direct...' if the referee thinks that is a more accurate description. 

4) I am also surprised that there are no citations to the most recent results obtained with IFU or drift-scan surveys, as CALIFA, MaNGA, zCOSMOS (the authors tend to compare their results only with those of their closer collaborators). Please have a look to the works of Izotov et al. 2015; Maier et al. 2014; Sanchez et al. 2013.

Authors: We thank the referee for pointing out these more recent papers. This project started before most of that work appeared in the literature and had neglected to update the manuscript. The text has been updated to include refences to these (and other) papers.

5) The authors were discussing a lot on the R23 indicator (an entire column of the introduction) and at the end they are not using it due to the double valued nature of this diagnostic. My suggestion is to summarise and rephrase the R23 problems with few sentences.

Authors: We appreciate this point and have cut back on the text devoted to R23 in the introduction. 

6) Some more detail is needed regarding the Monte Carlo simulations used to derive the oxygen abundance. What exactly was simulated? How were systematic errors incorporated? I am not convinced on how you get an error of just 0.1 dex associated to the calibrations. And also why the authors choose a Monte Carlo and a not bootstrapping estimation of these errors?

Authors: We resample the line fluxes according to the errors (this assumes the errors are accurate and Gaussian). In reality, the true errors on the line fluxes probably don't scale as 1/sqrt(N), so the flux errors are likely underestimated. The values in Table 3 reflect the uncertainties involved with our fits to the stacks. In practice, the precision of the calibration is dominated by the scatter in strong line ratio at fixed stellar mass and SFR (presumed to be fixed metallicity). This is shown by the error bars in the bottom right corner of the MZR plots (Figures 8-10). This is closer to 0.2 dex, and is comparable to previous calibrations. The text (Section 4.4) has been updated to reflect that the scatter in strong line ratios at fixed stellar mass and SFR sets the overall precision of our calibrations.

We compared this result to an estimate based on a bootstrapping scheme. First we choose 4 bins in Delta log(SSFR) (-0.25, +0.25, +0.75, and +1.25) at fixed mass (9.0<log(M)<9.1). These bins have varing numbers of galaxies (698, 1365, 228, and 45, respectively). For each bin, we draw (698, 1365, 228, or 45) galaxies from that bin (with replacement), coadd the spectra, and measure the abundances as if it were a regular stack. We do this 100 times for each bin. This yields a distribution of line ratios and O/H for each bin (see attached figures). The characteristic width of these distributions (~0.2 dex) should be regarded as more realistic uncertainties on the measurement of O/H.

7) The Pettini and Pagel 2004 work represents a fundamental piece within the several metallicity calibration proposed in the literature. Nowadays, thanks to the CALIFA results we know that the PP04 calibration is obsolete, the high metallicity measurements came from photoionisation models that tend to overestimates the oxygen abundances. The author should update their O3N2 and N2 indicators comparison with the updated version of the PP04 calibration given in  Marino et al. 2013.

Authors: We have added the Marino et al. 2013 calibration to the plots (Figures 4, 5) for comparison.

8) The results obtained using the N2O2 indicator are not affected by the nitrogen enhancement found by Chung et al. 2013 using SDSS data?

Authors: We agree with the referee's point that N/O abundance variations will affect the N2O2 indicator. The morphologically-disturbed galaxies in Chung et al. (2013) are good examples, although also somewhat rare outliers. We carefully considered whether or not to attempt to account for this, but ultimately decided not to due to the uncertainty in how N/O varies with mass and metallicity. We also found that more complex calibrations that include N/O are poorly constrained by our current data.  

Reading over this report, I suspect the authors may be frustrated with my suggestions but let me emphasize that, upon seeing the abstract and being asked to referee the paper, I was excited to do so. But by the end of the paper, I was confused specially with the results and your discussion. This was my main criticism of this paper and the reason I do not suggest acceptance.

Authors: We thank the referee for the many helpful suggestions. These have clearly improved our presentation and we hope it is now acceptable for publication. 

